An Algebraic Framework for Runtime Verification

Runtime verification (RV) is a pragmatic and scalable, yet rigorous technique, to assess the correctness of complex systems, including cyber-physical systems (CPS). By measuring how robustly a CPS run satisfies a specification, RV allows in addition, to quantify the resiliency of a CPS to perturbations. In this paper we propose Algebraic Runtime Verification (ARV), a general, semantic framework for RV, which takes advantage of the monoidal structure of runs (w.r.t. concatenation) and the semiring structure of a specification automaton (w.r.t. choice and concatenation), to compute in an incremental and application specific fashion the resiliency measure. This allows us to expose the core aspects of RV, by developing an abstract monitoring algorithm, and to strengthen and unify the various qualitative and quantitative approaches to RV, by instantiating choice and concatenation with real-valued functions as dictated by the application. We demonstrate the power and effectiveness of our framework on two case studies from the automotive domain.

==> evaluation/alena_benchmark/req1/MAX/negRho.txt <==

0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
2, 4.9E-324
2, 4.9E-324
2, 4.9E-324
2, 4.9E-324
3, 4.9E-324
3, 4.9E-324
3, 4.9E-324
4, 4.9E-324
5, 4.9E-324
6, 4.9E-324
7, 4.9E-324
8, 4.9E-324
9, 4.9E-324
12, 4.9E-324
15, 4.9E-324
18, 4.9E-324
21, 4.9E-324
24, 4.9E-324
28, 4.9E-324
32, 4.9E-324
36, 4.9E-324
40, 4.9E-324
45, 4.9E-324
51, 4.9E-324
57, 4.9E-324
63, 4.9E-324
68, 4.9E-324
74, 4.9E-324
88, 4.9E-324
102, 4.9E-324
116, 4.9E-324
129, 4.9E-324
143, 4.9E-324
158, 4.9E-324
173, 4.9E-324
188, 4.9E-324
202, 4.9E-324
217, 4.9E-324
232, 4.9E-324
254, 4.9E-324
275, 4.9E-324
297, 4.9E-324
318, 4.9E-324
339, 4.9E-324
361, 4.9E-324
384, 4.9E-324
402, 4.9E-324
419, 4.9E-324
437, 4.9E-324
451, 4.9E-324
466, 4.9E-324
480, 4.9E-324
495, 4.9E-324
509, 4.9E-324
526, 4.9E-324
544, 4.9E-324
561, 4.9E-324
579, 4.9E-324
597, 4.9E-324
614, 4.9E-324
640, 4.9E-324
667, 4.9E-324
693, 4.9E-324
719, 4.9E-324
746, 4.9E-324
772, 4.9E-324
827, 4.9E-324
881, 4.9E-324
936, 4.9E-324
991, 4.9E-324
1045, 4.9E-324
1135, 4.9E-324
1225, 4.9E-324
1315, 4.9E-324
1405, 4.9E-324
1588, 4.9E-324
1772, 4.9E-324
1955, 4.9E-324
2139, 4.9E-324
2323, 4.9E-324
2697, 4.9E-324
3071, 72.0
3445, 446.0
3818, 819.0
3989, 990.0
0, 990.0
0, 990.0
1, 990.0
1, 990.0
1, 990.0
2, 990.0
2, 990.0
3, 990.0
4, 990.0
5, 990.0
7, 990.0
10, 990.0
13, 990.0
16, 990.0
24, 990.0
31, 990.0
37, 990.0
42, 990.0
47, 990.0
52, 990.0
57, 990.0
62, 990.0
68, 990.0
75, 990.0
81, 990.0
88, 990.0
94, 990.0
105, 990.0
117, 990.0
128, 990.0
139, 990.0
151, 990.0
162, 990.0
184, 990.0
197, 990.0
202, 990.0
206, 990.0
210, 990.0
215, 990.0
219, 990.0
223, 990.0
227, 990.0
236, 990.0
245, 990.0
254, 990.0
263, 990.0
272, 990.0
290, 990.0
309, 990.0
328, 990.0
346, 990.0
365, 990.0
384, 990.0
415, 990.0
447, 990.0
478, 990.0
509, 990.0
541, 990.0
566, 990.0
574, 990.0
582, 990.0
590, 990.0
598, 990.0
606, 990.0
614, 990.0
626, 990.0
638, 990.0
649, 990.0
661, 990.0
673, 990.0
684, 990.0
709, 990.0
734, 990.0
759, 990.0
784, 990.0
808, 990.0
833, 990.0
893, 990.0
952, 990.0
1011, 990.0
1070, 990.0
1130, 990.0
1149, 990.0
1169, 990.0
1188, 990.0
1208, 990.0
1227, 990.0
1247, 990.0
1280, 990.0
1314, 990.0
1348, 990.0
1382, 990.0
1416, 990.0
1483, 990.0
1532, 990.0
1546, 990.0
1560, 990.0
1574, 990.0
1588, 990.0
1602, 990.0
1629, 990.0
1652, 990.0
1675, 990.0
1697, 990.0
1720, 990.0
1743, 990.0
1783, 990.0
1822, 990.0
1862, 990.0
1902, 990.0
1942, 990.0
1996, 990.0
2022, 990.0
2029, 990.0
2036, 990.0
2043, 990.0
2050, 990.0
2057, 990.0
2064, 990.0
2072, 990.0
2080, 990.0
2088, 990.0
2096, 990.0
2105, 990.0
2118, 990.0
2131, 990.0
2141, 990.0
2151, 990.0
2161, 990.0
2172, 990.0
2182, 990.0
2208, 990.0
2229, 990.0
2250, 990.0
2271, 990.0
2292, 990.0
2349, 990.0
2391, 990.0
2434, 990.0
2477, 990.0
2498, 990.0
2510, 990.0
2513, 990.0
2516, 990.0
2520, 990.0
2523, 990.0
2527, 990.0
2536, 990.0
2546, 990.0
2555, 990.0
2564, 990.0
2574, 990.0
2590, 990.0
2606, 990.0
2622, 990.0
2638, 990.0
2654, 990.0
2677, 990.0
2700, 990.0
2724, 990.0
2747, 990.0
2770, 990.0
2847, 990.0
2902, 990.0
2956, 990.0
2989, 990.0
2998, 990.0
3006, 990.0
3015, 990.0
3024, 990.0
3033, 990.0
3044, 990.0
3056, 990.0
3067, 990.0
3078, 990.0
3090, 990.0
3113, 990.0
3136, 990.0
3158, 990.0
3181, 990.0
3204, 990.0
3241, 990.0
3278, 990.0
3315, 990.0
3351, 990.0
3388, 990.0
3448, 990.0
3485, 990.0
3497, 990.0
3509, 990.0
3521, 990.0
3533, 990.0
3545, 990.0
3557, 990.0
3574, 990.0
3592, 990.0
3609, 990.0
3627, 990.0
3644, 990.0
3662, 990.0
3692, 990.0
3723, 990.0
3754, 990.0
3784, 990.0
3815, 990.0
3846, 990.0
3941, 990.0
3989, 990.0
0, 990.0
0, 990.0
1, 990.0
1, 990.0
1, 990.0
2, 990.0
2, 990.0
3, 990.0
4, 990.0
5, 990.0
7, 990.0
10, 990.0
13, 990.0
15, 990.0
23, 990.0
31, 990.0
39, 990.0
42, 990.0
44, 990.0
46, 990.0
49, 990.0
56, 990.0
62, 990.0
68, 990.0
74, 990.0
80, 990.0
96, 990.0
112, 990.0
128, 990.0
144, 990.0
161, 990.0
176, 990.0
190, 990.0
201, 990.0
212, 990.0
222, 990.0
233, 990.0
244, 990.0
258, 990.0
272, 990.0
286, 990.0
300, 990.0
314, 990.0
338, 990.0
363, 990.0
387, 990.0
412, 990.0
437, 990.0
488, 990.0
522, 990.0
532, 990.0
542, 990.0
552, 990.0
562, 990.0
573, 990.0
593, 990.0
614, 990.0
635, 990.0
656, 990.0
677, 990.0
714, 990.0
752, 990.0
789, 990.0
826, 990.0
901, 990.0
975, 990.0
1036, 990.0
1097, 990.0
1158, 990.0
1219, 990.0
1252, 990.0
1261, 990.0
1269, 990.0
1277, 990.0
1286, 990.0
1299, 990.0
1313, 990.0
1327, 990.0
1341, 990.0
1353, 990.0
1366, 990.0
1379, 990.0
1406, 990.0
1432, 990.0
1459, 990.0
1486, 990.0
1519, 990.0
1551, 990.0
1584, 990.0
1601, 990.0
1611, 990.0
1617, 990.0
1623, 990.0
1629, 990.0
1635, 990.0
1644, 990.0
1653, 990.0
1661, 990.0
1670, 990.0
1682, 990.0
1695, 990.0
1708, 990.0
1720, 990.0
1733, 990.0
1746, 990.0
1759, 990.0
1772, 990.0
1785, 990.0
1798, 990.0
1819, 990.0
1840, 990.0
1861, 990.0
1882, 990.0
1903, 990.0
1940, 990.0
1977, 990.0
1981, 990.0
1984, 990.0
1987, 990.0
1991, 990.0
1994, 990.0
2004, 990.0
2014, 990.0
2024, 990.0
2033, 990.0
2043, 990.0
2059, 990.0
2075, 990.0
2092, 990.0
2108, 990.0
2124, 990.0
2149, 990.0
2173, 990.0
2198, 990.0
2222, 990.0
2261, 990.0
2299, 990.0
2337, 990.0
2347, 990.0
2357, 990.0
2367, 990.0
2376, 990.0
2386, 990.0
2406, 990.0
2426, 990.0
2446, 990.0
2466, 990.0
2486, 990.0
2514, 990.0
2542, 990.0
2569, 990.0
2597, 990.0
2625, 990.0
2691, 990.0
2710, 990.0
2728, 990.0
2747, 990.0
2765, 990.0
2783, 990.0
2811, 990.0
2838, 990.0
2866, 990.0
2893, 990.0
2921, 990.0
2973, 990.0
3026, 990.0
3079, 990.0
3131, 990.0
3184, 990.0
3237, 990.0
3291, 990.0
3346, 990.0
3401, 990.0
3434, 990.0
3444, 990.0
3454, 990.0
3464, 990.0
3474, 990.0
3484, 990.0
3503, 990.0
3523, 990.0
3543, 990.0
3563, 990.0
3583, 990.0
3608, 990.0
3633, 990.0
3640, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
1, 990.0
1, 990.0
1, 990.0
1, 990.0
1, 990.0
2, 990.0
2, 990.0
2, 990.0
3, 990.0
3, 990.0
4, 990.0
5, 990.0
5, 990.0
6, 990.0
10, 990.0
14, 990.0
18, 990.0
21, 990.0
32, 990.0
43, 990.0
54, 990.0
65, 990.0
76, 990.0
91, 990.0
106, 990.0
121, 990.0
137, 990.0
152, 990.0
167, 990.0
189, 990.0
210, 990.0
232, 990.0
254, 990.0
275, 990.0
297, 990.0
319, 990.0
336, 990.0
0, 990.0
1, 990.0
1, 990.0
1, 990.0
2, 990.0
2, 990.0
5, 990.0
7, 990.0
9, 990.0
16, 990.0
23, 990.0
30, 990.0
38, 990.0
48, 990.0
58, 990.0
68, 990.0
77, 990.0
85, 990.0
93, 990.0
102, 990.0
110, 990.0
126, 990.0
141, 990.0
157, 990.0
172, 990.0
188, 990.0
203, 990.0
217, 990.0
230, 990.0
244, 990.0
257, 990.0
271, 990.0
281, 990.0
292, 990.0
302, 990.0
313, 990.0
323, 990.0
349, 990.0
369, 990.0
389, 990.0
408, 990.0
428, 990.0
482, 990.0
523, 990.0
565, 990.0
606, 990.0
648, 990.0
689, 990.0
700, 990.0
710, 990.0
721, 990.0
731, 990.0
741, 990.0
758, 990.0
775, 990.0
791, 990.0
808, 990.0
825, 990.0
850, 990.0
876, 990.0
901, 990.0
926, 990.0
952, 990.0
1020, 990.0
1088, 990.0
1142, 990.0
1196, 990.0
1210, 990.0
1225, 990.0
1239, 990.0
1253, 990.0
1267, 990.0
1289, 990.0
1312, 990.0
1334, 990.0
1356, 990.0
1378, 990.0
1430, 990.0
1471, 990.0
1512, 990.0
1552, 990.0
1593, 990.0
1644, 990.0
1696, 990.0
1713, 990.0
1729, 990.0
1746, 990.0
1763, 990.0
1779, 990.0
1806, 990.0
1833, 990.0
1860, 990.0
1886, 990.0
1913, 990.0
1968, 990.0
2023, 990.0
2078, 990.0
2133, 990.0
2188, 990.0
2264, 990.0
2341, 990.0
2417, 990.0
2490, 990.0
2563, 990.0
2635, 990.0
2708, 990.0
2731, 990.0
2754, 990.0
2777, 990.0
2799, 990.0
2822, 990.0
2850, 990.0
2877, 990.0
2905, 990.0
2933, 990.0
2960, 990.0
3047, 990.0
3134, 990.0
3190, 990.0
3204, 990.0
3218, 990.0
3233, 990.0
3247, 990.0
3261, 990.0
3281, 990.0
3301, 990.0
3321, 990.0
3341, 990.0
3361, 990.0
3398, 990.0
3427, 990.0
3455, 990.0
3484, 990.0
3513, 990.0
3553, 990.0
3593, 990.0
3634, 990.0
3674, 990.0
3696, 990.0
3702, 990.0
3708, 990.0
3713, 990.0
3719, 990.0
3725, 990.0
3734, 990.0
3742, 990.0
3751, 990.0
3759, 990.0
3768, 990.0
3783, 990.0
3798, 990.0
3813, 990.0
3828, 990.0
3843, 990.0
3859, 990.0
3875, 990.0
3891, 990.0
3907, 990.0
3924, 990.0
3955, 990.0
3987, 990.0
3988, 990.0
0, 990.0
0, 990.0
1, 990.0
1, 990.0
1, 990.0
2, 990.0
2, 990.0
3, 990.0
4, 990.0
4, 990.0
7, 990.0
10, 990.0
12, 990.0
15, 990.0
19, 990.0
23, 990.0
27, 990.0
31, 990.0
39, 990.0
41, 990.0
43, 990.0
45, 990.0
46, 990.0
48, 990.0
52, 990.0
56, 990.0
60, 990.0
63, 990.0
67, 990.0
78, 990.0
89, 990.0
100, 990.0
111, 990.0
122, 990.0
138, 990.0
154, 990.0
170, 990.0
185, 990.0
196, 990.0
207, 990.0
218, 990.0
229, 990.0
240, 990.0
254, 990.0
267, 990.0
281, 990.0
294, 990.0
308, 990.0
332, 990.0
356, 990.0
381, 990.0
405, 990.0
430, 990.0
484, 990.0
501, 990.0
519, 990.0
536, 990.0
554, 990.0
571, 990.0
595, 990.0
619, 990.0
643, 990.0
666, 990.0
690, 990.0
743, 990.0
796, 990.0
848, 990.0
901, 990.0
954, 990.0
1008, 990.0
1032, 990.0
1038, 990.0
1045, 990.0
1052, 990.0
1058, 990.0
1073, 990.0
1088, 990.0
1102, 990.0
1117, 990.0
1130, 990.0
1144, 990.0
1154, 990.0
1165, 990.0
1176, 990.0
1209, 990.0
1242, 990.0
1275, 990.0
1308, 990.0
1316, 990.0
1325, 990.0
1334, 990.0
1342, 990.0
1351, 990.0
1360, 990.0
1369, 990.0
1378, 990.0
1387, 990.0
1396, 990.0
1412, 990.0
1428, 990.0
1441, 990.0
1453, 990.0
1466, 990.0
1478, 990.0
1491, 990.0
1510, 990.0
1529, 990.0
1549, 990.0
1568, 990.0
1587, 990.0
1599, 990.0
1603, 990.0
1607, 990.0
1611, 990.0
1615, 990.0
1619, 990.0
1623, 990.0
1629, 990.0
1635, 990.0
1641, 990.0
1647, 990.0
1653, 990.0
1667, 990.0
1681, 990.0
1695, 990.0
1710, 990.0
1724, 990.0
1746, 990.0
1767, 990.0
1789, 990.0
1811, 990.0
1832, 990.0
1878, 990.0
1889, 990.0
1901, 990.0
1912, 990.0
1923, 990.0
1934, 990.0
1954, 990.0
1973, 990.0
1992, 990.0
2012, 990.0
2031, 990.0
2067, 990.0
2103, 990.0
2138, 990.0
2174, 990.0
2181, 990.0
2189, 990.0
2196, 990.0
2212, 990.0
2228, 990.0
2245, 990.0
2261, 990.0
2289, 990.0
2318, 990.0
2347, 990.0
2376, 990.0
2404, 990.0
2447, 990.0
2462, 990.0
2478, 990.0
2493, 990.0
2508, 990.0
2524, 990.0
2548, 990.0
2573, 990.0
2597, 990.0
2622, 990.0
2646, 990.0
2690, 990.0
2718, 990.0
2726, 990.0
2734, 990.0
2742, 990.0
2750, 990.0
2758, 990.0
2771, 990.0
2784, 990.0
2796, 990.0
2810, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
1, 990.0
1, 990.0
1, 990.0
1, 990.0
1, 990.0
1, 990.0
2, 990.0
2, 990.0
2, 990.0
2, 990.0
3, 990.0
3, 990.0
3, 990.0
4, 990.0
5, 990.0
5, 990.0
6, 990.0
7, 990.0
7, 990.0
9, 990.0
11, 990.0
13, 990.0
15, 990.0
17, 990.0
27, 990.0
37, 990.0
48, 990.0
58, 990.0
68, 990.0
81, 990.0
94, 990.0
107, 990.0
121, 990.0
134, 990.0
147, 990.0
168, 990.0
189, 990.0
210, 990.0
231, 990.0
252, 990.0
273, 990.0
295, 990.0
316, 990.0
338, 990.0
360, 990.0
382, 990.0
403, 990.0
431, 990.0
459, 990.0
482, 990.0
505, 990.0
527, 990.0
550, 990.0
573, 990.0
595, 990.0
624, 990.0
652, 990.0
680, 990.0
709, 990.0
737, 990.0
766, 990.0
794, 990.0
832, 990.0
870, 990.0
908, 990.0
946, 990.0
984, 990.0
1022, 990.0
1091, 990.0
1160, 990.0
1166, 990.0
0, 990.0
0, 990.0
0, 990.0
1, 990.0
1, 990.0
1, 990.0
2, 990.0
3, 990.0
3, 990.0
4, 990.0
6, 990.0
8, 990.0
10, 990.0
12, 990.0
20, 990.0
28, 990.0
35, 990.0
41, 990.0
46, 990.0
51, 990.0
54, 990.0
58, 990.0
61, 990.0
65, 990.0
73, 990.0
80, 990.0
88, 990.0
95, 990.0
103, 990.0
117, 990.0
131, 990.0
145, 990.0
160, 990.0
174, 990.0
188, 990.0
209, 990.0
229, 990.0
250, 990.0
270, 990.0
290, 990.0
311, 990.0
333, 990.0
354, 990.0
376, 990.0
397, 990.0
419, 990.0
441, 990.0
476, 990.0
511, 990.0
546, 990.0
581, 990.0
616, 990.0
651, 990.0
692, 990.0
733, 990.0
773, 990.0
814, 990.0
854, 990.0
895, 990.0
1085, 990.0
1242, 990.0
1399, 990.0
1555, 990.0
1712, 990.0
1869, 990.0
2100, 990.0
2308, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
1, 990.0
1, 990.0
1, 990.0
1, 990.0
1, 990.0
1, 990.0
1, 990.0
1, 990.0
2, 990.0
2, 990.0
2, 990.0
3, 990.0
3, 990.0
3, 990.0
4, 990.0
5, 990.0
5, 990.0
8, 990.0
12, 990.0
15, 990.0
18, 990.0
38, 990.0
53, 990.0
68, 990.0
83, 990.0
99, 990.0
114, 990.0
130, 990.0
146, 990.0
162, 990.0
178, 990.0
194, 990.0
210, 990.0
232, 990.0
254, 990.0
277, 990.0
299, 990.0
321, 990.0
343, 990.0
372, 990.0
393, 990.0
414, 990.0
432, 990.0
450, 990.0
467, 990.0
485, 990.0
502, 990.0
524, 990.0
546, 990.0
568, 990.0
589, 990.0
611, 990.0
633, 990.0
662, 990.0
692, 990.0
722, 990.0
751, 990.0
781, 990.0
810, 990.0
913, 990.0
985, 990.0
1057, 990.0
1129, 990.0
1201, 990.0
1214, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
1, 990.0
1, 990.0
1, 990.0
1, 990.0
1, 990.0
1, 990.0
1, 990.0
2, 990.0
2, 990.0
2, 990.0
3, 990.0
3, 990.0
3, 990.0
4, 990.0
5, 990.0
6, 990.0
7, 990.0
11, 990.0
14, 990.0
18, 990.0
22, 990.0
35, 990.0
48, 990.0
61, 990.0
74, 990.0
87, 990.0
103, 990.0
119, 990.0
134, 990.0
150, 990.0
165, 990.0
181, 990.0
202, 990.0
224, 990.0
245, 990.0
267, 990.0
288, 990.0
310, 990.0
333, 990.0
356, 990.0
379, 990.0
399, 990.0
418, 990.0
437, 990.0
438, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
1, 990.0
1, 990.0
1, 990.0
1, 990.0
1, 990.0
2, 990.0
2, 990.0
2, 990.0
2, 990.0
3, 990.0
3, 990.0
3, 990.0
3, 990.0
4, 990.0
5, 990.0
6, 990.0
7, 990.0
10, 990.0
14, 990.0
17, 990.0
21, 990.0
35, 990.0
49, 990.0
64, 990.0
78, 990.0
92, 990.0
107, 990.0
123, 990.0
138, 990.0
153, 990.0
168, 990.0
184, 990.0
205, 990.0
227, 990.0
248, 990.0
270, 990.0
291, 990.0
312, 990.0
337, 990.0
361, 990.0
385, 990.0
404, 990.0
423, 990.0
441, 990.0
460, 990.0
479, 990.0
500, 990.0
522, 990.0
543, 990.0
564, 990.0
586, 990.0
607, 990.0
634, 990.0
662, 990.0
690, 990.0
717, 990.0
745, 990.0
772, 990.0
829, 990.0
885, 990.0
941, 990.0
997, 990.0
1053, 990.0
1141, 990.0
1228, 990.0
1315, 990.0
1402, 990.0
1486, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
1, 990.0
1, 990.0
1, 990.0
1, 990.0
1, 990.0
1, 990.0
1, 990.0
2, 990.0
2, 990.0
2, 990.0
2, 990.0
2, 990.0
3, 990.0
3, 990.0
4, 990.0
4, 990.0
5, 990.0
5, 990.0
7, 990.0
8, 990.0
10, 990.0
11, 990.0
13, 990.0
14, 990.0
16, 990.0
18, 990.0
20, 990.0
23, 990.0
25, 990.0
27, 990.0
30, 990.0
38, 990.0
47, 990.0
56, 990.0
65, 990.0
74, 990.0
89, 990.0
105, 990.0
120, 990.0
136, 990.0
151, 990.0
166, 990.0
187, 990.0
208, 990.0
230, 990.0
251, 990.0
272, 990.0
293, 990.0
315, 990.0
337, 990.0
359, 990.0
381, 990.0
403, 990.0
425, 990.0
452, 990.0
480, 990.0
501, 990.0
523, 990.0
545, 990.0
567, 990.0
588, 990.0
610, 990.0
636, 990.0
661, 990.0
687, 990.0
713, 990.0
739, 990.0
764, 990.0
827, 990.0
889, 990.0
951, 990.0
1014, 990.0
1076, 990.0
1188, 990.0
1300, 990.0
1412, 990.0
1523, 990.0
1756, 990.0
1988, 990.0
2220, 990.0
2452, 990.0
2488, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
1, 990.0
1, 990.0
1, 990.0
1, 990.0
2, 990.0
2, 990.0
2, 990.0
3, 990.0
4, 990.0
4, 990.0
5, 990.0
6, 990.0
9, 990.0
12, 990.0
15, 990.0
18, 990.0
28, 990.0
37, 990.0
47, 990.0
56, 990.0
65, 990.0
80, 990.0
95, 990.0
110, 990.0
124, 990.0
139, 990.0
154, 990.0
174, 990.0
195, 990.0
216, 990.0
236, 990.0
257, 990.0
278, 990.0
300, 990.0
322, 990.0
344, 990.0
366, 990.0
388, 990.0
409, 990.0
446, 990.0
483, 990.0
519, 990.0
556, 990.0
593, 990.0
629, 990.0
666, 990.0
706, 990.0
745, 990.0
785, 990.0
825, 990.0
864, 990.0
904, 990.0
1001, 990.0
1099, 990.0
1196, 990.0
1293, 990.0
1381, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
1, 990.0
1, 990.0
1, 990.0
1, 990.0
1, 990.0
1, 990.0
1, 990.0
2, 990.0
2, 990.0
2, 990.0
2, 990.0
3, 990.0
3, 990.0
3, 990.0
4, 990.0
5, 990.0
6, 990.0
7, 990.0
11, 990.0
14, 990.0
18, 990.0
22, 990.0
35, 990.0
49, 990.0
63, 990.0
77, 990.0
90, 990.0
106, 990.0
121, 990.0
136, 990.0
152, 990.0
167, 990.0
183, 990.0
204, 990.0
225, 990.0
247, 990.0
268, 990.0
290, 990.0
311, 990.0
335, 990.0
359, 990.0
384, 990.0
402, 990.0
421, 990.0
440, 990.0
459, 990.0
477, 990.0
499, 990.0
520, 990.0
541, 990.0
563, 990.0
584, 990.0
605, 990.0
633, 990.0
661, 990.0
665, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
1, 990.0
1, 990.0
1, 990.0
1, 990.0
1, 990.0
1, 990.0
1, 990.0
2, 990.0
2, 990.0
2, 990.0
2, 990.0
3, 990.0
3, 990.0
4, 990.0
4, 990.0
5, 990.0
5, 990.0
6, 990.0
7, 990.0
8, 990.0
10, 990.0
11, 990.0
12, 990.0
19, 990.0
26, 990.0
33, 990.0
40, 990.0
47, 990.0
60, 990.0
73, 990.0
86, 990.0
99, 990.0
113, 990.0
128, 990.0
144, 990.0
159, 990.0
175, 990.0
191, 990.0
209, 990.0
227, 990.0
245, 990.0
263, 990.0
281, 990.0
302, 990.0
324, 990.0
346, 990.0
367, 990.0
389, 990.0
406, 990.0
423, 990.0
440, 990.0
457, 990.0
474, 990.0
495, 990.0
515, 990.0
536, 990.0
556, 990.0
577, 990.0
597, 990.0
623, 990.0
649, 990.0
674, 990.0
700, 990.0
726, 990.0
751, 990.0
808, 990.0
864, 990.0
920, 990.0
976, 990.0
1033, 990.0
1116, 990.0
1200, 990.0
1283, 990.0
1367, 990.0
1571, 990.0
1776, 990.0
1914, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
1, 990.0
1, 990.0
1, 990.0
1, 990.0
2, 990.0
2, 990.0
2, 990.0
3, 990.0
3, 990.0
4, 990.0
4, 990.0
5, 990.0
6, 990.0
8, 990.0
9, 990.0
11, 990.0
14, 990.0
18, 990.0
22, 990.0
26, 990.0
30, 990.0
42, 990.0
55, 990.0
68, 990.0
80, 990.0
93, 990.0
105, 990.0
125, 990.0
145, 990.0
165, 990.0
185, 990.0
205, 990.0
225, 990.0
246, 990.0
267, 990.0
288, 990.0
309, 990.0
330, 990.0
351, 990.0
378, 990.0
398, 990.0
418, 990.0
438, 990.0
454, 990.0
471, 990.0
487, 990.0
504, 990.0
520, 990.0
542, 990.0
564, 990.0
586, 990.0
608, 990.0
630, 990.0
652, 990.0
683, 990.0
715, 990.0
746, 990.0
778, 990.0
809, 990.0
841, 990.0
946, 990.0
1051, 990.0
1136, 990.0
1220, 990.0
1304, 990.0
1388, 990.0
1472, 990.0
1556, 990.0
1707, 990.0
1857, 990.0
2007, 990.0
2158, 990.0
2308, 990.0
2706, 990.0
3103, 990.0
3501, 990.0
3899, 990.0
3989, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
1, 990.0
1, 990.0
1, 990.0
1, 990.0
2, 990.0
2, 990.0
2, 990.0
3, 990.0
3, 990.0
4, 990.0
5, 990.0
6, 990.0
9, 990.0
13, 990.0
16, 990.0
20, 990.0
31, 990.0
43, 990.0
54, 990.0
66, 990.0
77, 990.0
93, 990.0
108, 990.0
123, 990.0
138, 990.0
154, 990.0
169, 990.0
190, 990.0
211, 990.0
232, 990.0
253, 990.0
274, 990.0
295, 990.0
318, 990.0
340, 990.0
362, 990.0
385, 990.0
407, 990.0
430, 990.0
472, 990.0
514, 990.0
556, 990.0
598, 990.0
640, 990.0
682, 990.0
730, 990.0
779, 990.0
828, 990.0
877, 990.0
925, 990.0
1031, 990.0
1136, 990.0
1241, 990.0
1347, 990.0
1808, 990.0
2270, 990.0
2732, 990.0
3194, 990.0
3656, 990.0
3989, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
0, 990.0
1, 990.0
1, 990.0
1, 990.0
1, 990.0
1, 990.0
1, 990.0
1, 990.0
2, 990.0
2, 990.0
2, 990.0
2, 990.0
3, 990.0
3, 990.0
4, 990.0
4, 990.0
5, 990.0
5, 990.0
6, 990.0
8, 990.0
9, 990.0
10, 990.0
11, 990.0
12, 990.0
16, 990.0
21, 990.0
25, 990.0
29, 990.0
33, 990.0
45, 990.0
57, 990.0
69, 990.0
81, 990.0
94, 990.0
109, 990.0
124, 990.0
140, 990.0
155, 990.0
171, 990.0
186, 990.0
207, 990.0
229, 990.0
250, 990.0
271, 990.0
293, 990.0
314, 990.0
339, 990.0
363, 990.0
384, 990.0
404, 990.0
424, 990.0
441, 990.0
457, 990.0
474, 990.0
490, 990.0
507, 990.0
528, 990.0
549, 990.0
570, 990.0
591, 990.0
612, 990.0
633, 990.0
658, 990.0


==> evaluation/alena_benchmark/req1/MAX/posRho.txt <==

0, 3000.0
0, 3000.0
0, 3000.0
0, 3000.0
0, 3000.0
0, 3000.0
0, 3000.0
0, 3000.0
0, 3000.0
0, 3000.0
0, 3000.0
0, 3000.0
0, 3000.0
0, 3000.0
0, 3000.0
0, 3000.0
1, 2999.0
1, 2999.0
1, 2999.0
1, 2999.0
1, 2999.0
1, 2999.0
1, 2999.0
2, 2998.0
2, 2998.0
2, 2998.0
2, 2998.0
3, 2997.0
3, 2997.0
3, 2997.0
4, 2996.0
5, 2995.0
6, 2994.0
7, 2993.0
8, 2992.0
9, 2991.0
12, 2988.0
15, 2985.0
18, 2982.0
21, 2979.0
24, 2976.0
28, 2972.0
32, 2968.0
36, 2964.0
40, 2960.0
45, 2955.0
51, 2949.0
57, 2943.0
63, 2937.0
68, 2932.0
74, 2926.0
88, 2912.0
102, 2898.0
116, 2884.0
129, 2871.0
143, 2857.0
158, 2842.0
173, 2827.0
188, 2812.0
202, 2798.0
217, 2783.0
232, 2768.0
254, 2746.0
275, 2725.0
297, 2703.0
318, 2682.0
339, 2661.0
361, 2639.0
384, 2616.0
402, 2598.0
419, 2581.0
437, 2563.0
451, 2549.0
466, 2534.0
480, 2520.0
495, 2505.0
509, 2491.0
526, 2474.0
544, 2456.0
561, 2439.0
579, 2421.0
597, 2403.0
614, 2386.0
640, 2360.0
667, 2333.0
693, 2307.0
719, 2281.0
746, 2254.0
772, 2228.0
827, 2173.0
881, 2119.0
936, 2064.0
991, 2009.0
1045, 1955.0
1135, 1865.0
1225, 1775.0
1315, 1685.0
1405, 1595.0
1588, 1412.0
1772, 1228.0
1955, 1045.0
2139, 861.0
2323, 677.0
2697, 303.0
3071, 4.9E-324
3445, 4.9E-324
3818, 4.9E-324
3989, 4.9E-324
0, 4.9E-324
0, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
2, 4.9E-324
2, 4.9E-324
3, 4.9E-324
4, 4.9E-324
5, 4.9E-324
7, 4.9E-324
10, 4.9E-324
13, 4.9E-324
16, 4.9E-324
24, 4.9E-324
31, 4.9E-324
37, 4.9E-324
42, 4.9E-324
47, 4.9E-324
52, 4.9E-324
57, 4.9E-324
62, 4.9E-324
68, 4.9E-324
75, 4.9E-324
81, 4.9E-324
88, 4.9E-324
94, 4.9E-324
105, 4.9E-324
117, 4.9E-324
128, 4.9E-324
139, 4.9E-324
151, 4.9E-324
162, 4.9E-324
184, 4.9E-324
197, 4.9E-324
202, 4.9E-324
206, 4.9E-324
210, 4.9E-324
215, 4.9E-324
219, 4.9E-324
223, 4.9E-324
227, 4.9E-324
236, 4.9E-324
245, 4.9E-324
254, 4.9E-324
263, 4.9E-324
272, 4.9E-324
290, 4.9E-324
309, 4.9E-324
328, 4.9E-324
346, 4.9E-324
365, 4.9E-324
384, 4.9E-324
415, 4.9E-324
447, 4.9E-324
478, 4.9E-324
509, 4.9E-324
541, 4.9E-324
566, 4.9E-324
574, 4.9E-324
582, 4.9E-324
590, 4.9E-324
598, 4.9E-324
606, 4.9E-324
614, 4.9E-324
626, 4.9E-324
638, 4.9E-324
649, 4.9E-324
661, 4.9E-324
673, 4.9E-324
684, 4.9E-324
709, 4.9E-324
734, 4.9E-324
759, 4.9E-324
784, 4.9E-324
808, 4.9E-324
833, 4.9E-324
893, 4.9E-324
952, 4.9E-324
1011, 4.9E-324
1070, 4.9E-324
1130, 4.9E-324
1149, 4.9E-324
1169, 4.9E-324
1188, 4.9E-324
1208, 4.9E-324
1227, 4.9E-324
1247, 4.9E-324
1280, 4.9E-324
1314, 4.9E-324
1348, 4.9E-324
1382, 4.9E-324
1416, 4.9E-324
1483, 4.9E-324
1532, 4.9E-324
1546, 4.9E-324
1560, 4.9E-324
1574, 4.9E-324
1588, 4.9E-324
1602, 4.9E-324
1629, 4.9E-324
1652, 4.9E-324
1675, 4.9E-324
1697, 4.9E-324
1720, 4.9E-324
1743, 4.9E-324
1783, 4.9E-324
1822, 4.9E-324
1862, 4.9E-324
1902, 4.9E-324
1942, 4.9E-324
1996, 4.9E-324
2022, 4.9E-324
2029, 4.9E-324
2036, 4.9E-324
2043, 4.9E-324
2050, 4.9E-324
2057, 4.9E-324
2064, 4.9E-324
2072, 4.9E-324
2080, 4.9E-324
2088, 4.9E-324
2096, 4.9E-324
2105, 4.9E-324
2118, 4.9E-324
2131, 4.9E-324
2141, 4.9E-324
2151, 4.9E-324
2161, 4.9E-324
2172, 4.9E-324
2182, 4.9E-324
2208, 4.9E-324
2229, 4.9E-324
2250, 4.9E-324
2271, 4.9E-324
2292, 4.9E-324
2349, 4.9E-324
2391, 4.9E-324
2434, 4.9E-324
2477, 4.9E-324
2498, 4.9E-324
2510, 4.9E-324
2513, 4.9E-324
2516, 4.9E-324
2520, 4.9E-324
2523, 4.9E-324
2527, 4.9E-324
2536, 4.9E-324
2546, 4.9E-324
2555, 4.9E-324
2564, 4.9E-324
2574, 4.9E-324
2590, 4.9E-324
2606, 4.9E-324
2622, 4.9E-324
2638, 4.9E-324
2654, 4.9E-324
2677, 4.9E-324
2700, 4.9E-324
2724, 4.9E-324
2747, 4.9E-324
2770, 4.9E-324
2847, 4.9E-324
2902, 4.9E-324
2956, 4.9E-324
2989, 4.9E-324
2998, 4.9E-324
3006, 4.9E-324
3015, 4.9E-324
3024, 4.9E-324
3033, 4.9E-324
3044, 4.9E-324
3056, 4.9E-324
3067, 4.9E-324
3078, 4.9E-324
3090, 4.9E-324
3113, 4.9E-324
3136, 4.9E-324
3158, 4.9E-324
3181, 4.9E-324
3204, 4.9E-324
3241, 4.9E-324
3278, 4.9E-324
3315, 4.9E-324
3351, 4.9E-324
3388, 4.9E-324
3448, 4.9E-324
3485, 4.9E-324
3497, 4.9E-324
3509, 4.9E-324
3521, 4.9E-324
3533, 4.9E-324
3545, 4.9E-324
3557, 4.9E-324
3574, 4.9E-324
3592, 4.9E-324
3609, 4.9E-324
3627, 4.9E-324
3644, 4.9E-324
3662, 4.9E-324
3692, 4.9E-324
3723, 4.9E-324
3754, 4.9E-324
3784, 4.9E-324
3815, 4.9E-324
3846, 4.9E-324
3941, 4.9E-324
3989, 4.9E-324
0, 4.9E-324
0, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
2, 4.9E-324
2, 4.9E-324
3, 4.9E-324
4, 4.9E-324
5, 4.9E-324
7, 4.9E-324
10, 4.9E-324
13, 4.9E-324
15, 4.9E-324
23, 4.9E-324
31, 4.9E-324
39, 4.9E-324
42, 4.9E-324
44, 4.9E-324
46, 4.9E-324
49, 4.9E-324
56, 4.9E-324
62, 4.9E-324
68, 4.9E-324
74, 4.9E-324
80, 4.9E-324
96, 4.9E-324
112, 4.9E-324
128, 4.9E-324
144, 4.9E-324
161, 4.9E-324
176, 4.9E-324
190, 4.9E-324
201, 4.9E-324
212, 4.9E-324
222, 4.9E-324
233, 4.9E-324
244, 4.9E-324
258, 4.9E-324
272, 4.9E-324
286, 4.9E-324
300, 4.9E-324
314, 4.9E-324
338, 4.9E-324
363, 4.9E-324
387, 4.9E-324
412, 4.9E-324
437, 4.9E-324
488, 4.9E-324
522, 4.9E-324
532, 4.9E-324
542, 4.9E-324
552, 4.9E-324
562, 4.9E-324
573, 4.9E-324
593, 4.9E-324
614, 4.9E-324
635, 4.9E-324
656, 4.9E-324
677, 4.9E-324
714, 4.9E-324
752, 4.9E-324
789, 4.9E-324
826, 4.9E-324
901, 4.9E-324
975, 4.9E-324
1036, 4.9E-324
1097, 4.9E-324
1158, 4.9E-324
1219, 4.9E-324
1252, 4.9E-324
1261, 4.9E-324
1269, 4.9E-324
1277, 4.9E-324
1286, 4.9E-324
1299, 4.9E-324
1313, 4.9E-324
1327, 4.9E-324
1341, 4.9E-324
1353, 4.9E-324
1366, 4.9E-324
1379, 4.9E-324
1406, 4.9E-324
1432, 4.9E-324
1459, 4.9E-324
1486, 4.9E-324
1519, 4.9E-324
1551, 4.9E-324
1584, 4.9E-324
1601, 4.9E-324
1611, 4.9E-324
1617, 4.9E-324
1623, 4.9E-324
1629, 4.9E-324
1635, 4.9E-324
1644, 4.9E-324
1653, 4.9E-324
1661, 4.9E-324
1670, 4.9E-324
1682, 4.9E-324
1695, 4.9E-324
1708, 4.9E-324
1720, 4.9E-324
1733, 4.9E-324
1746, 4.9E-324
1759, 4.9E-324
1772, 4.9E-324
1785, 4.9E-324
1798, 4.9E-324
1819, 4.9E-324
1840, 4.9E-324
1861, 4.9E-324
1882, 4.9E-324
1903, 4.9E-324
1940, 4.9E-324
1977, 4.9E-324
1981, 4.9E-324
1984, 4.9E-324
1987, 4.9E-324
1991, 4.9E-324
1994, 4.9E-324
2004, 4.9E-324
2014, 4.9E-324
2024, 4.9E-324
2033, 4.9E-324
2043, 4.9E-324
2059, 4.9E-324
2075, 4.9E-324
2092, 4.9E-324
2108, 4.9E-324
2124, 4.9E-324
2149, 4.9E-324
2173, 4.9E-324
2198, 4.9E-324
2222, 4.9E-324
2261, 4.9E-324
2299, 4.9E-324
2337, 4.9E-324
2347, 4.9E-324
2357, 4.9E-324
2367, 4.9E-324
2376, 4.9E-324
2386, 4.9E-324
2406, 4.9E-324
2426, 4.9E-324
2446, 4.9E-324
2466, 4.9E-324
2486, 4.9E-324
2514, 4.9E-324
2542, 4.9E-324
2569, 4.9E-324
2597, 4.9E-324
2625, 4.9E-324
2691, 4.9E-324
2710, 4.9E-324
2728, 4.9E-324
2747, 4.9E-324
2765, 4.9E-324
2783, 4.9E-324
2811, 4.9E-324
2838, 4.9E-324
2866, 4.9E-324
2893, 4.9E-324
2921, 4.9E-324
2973, 4.9E-324
3026, 4.9E-324
3079, 4.9E-324
3131, 4.9E-324
3184, 4.9E-324
3237, 4.9E-324
3291, 4.9E-324
3346, 4.9E-324
3401, 4.9E-324
3434, 4.9E-324
3444, 4.9E-324
3454, 4.9E-324
3464, 4.9E-324
3474, 4.9E-324
3484, 4.9E-324
3503, 4.9E-324
3523, 4.9E-324
3543, 4.9E-324
3563, 4.9E-324
3583, 4.9E-324
3608, 4.9E-324
3633, 4.9E-324
3640, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
2, 4.9E-324
2, 4.9E-324
2, 4.9E-324
3, 4.9E-324
3, 4.9E-324
4, 4.9E-324
5, 4.9E-324
5, 4.9E-324
6, 4.9E-324
10, 4.9E-324
14, 4.9E-324
18, 4.9E-324
21, 4.9E-324
32, 4.9E-324
43, 4.9E-324
54, 4.9E-324
65, 4.9E-324
76, 4.9E-324
91, 4.9E-324
106, 4.9E-324
121, 4.9E-324
137, 4.9E-324
152, 4.9E-324
167, 4.9E-324
189, 4.9E-324
210, 4.9E-324
232, 4.9E-324
254, 4.9E-324
275, 4.9E-324
297, 4.9E-324
319, 4.9E-324
336, 4.9E-324
0, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
2, 4.9E-324
2, 4.9E-324
5, 4.9E-324
7, 4.9E-324
9, 4.9E-324
16, 4.9E-324
23, 4.9E-324
30, 4.9E-324
38, 4.9E-324
48, 4.9E-324
58, 4.9E-324
68, 4.9E-324
77, 4.9E-324
85, 4.9E-324
93, 4.9E-324
102, 4.9E-324
110, 4.9E-324
126, 4.9E-324
141, 4.9E-324
157, 4.9E-324
172, 4.9E-324
188, 4.9E-324
203, 4.9E-324
217, 4.9E-324
230, 4.9E-324
244, 4.9E-324
257, 4.9E-324
271, 4.9E-324
281, 4.9E-324
292, 4.9E-324
302, 4.9E-324
313, 4.9E-324
323, 4.9E-324
349, 4.9E-324
369, 4.9E-324
389, 4.9E-324
408, 4.9E-324
428, 4.9E-324
482, 4.9E-324
523, 4.9E-324
565, 4.9E-324
606, 4.9E-324
648, 4.9E-324
689, 4.9E-324
700, 4.9E-324
710, 4.9E-324
721, 4.9E-324
731, 4.9E-324
741, 4.9E-324
758, 4.9E-324
775, 4.9E-324
791, 4.9E-324
808, 4.9E-324
825, 4.9E-324
850, 4.9E-324
876, 4.9E-324
901, 4.9E-324
926, 4.9E-324
952, 4.9E-324
1020, 4.9E-324
1088, 4.9E-324
1142, 4.9E-324
1196, 4.9E-324
1210, 4.9E-324
1225, 4.9E-324
1239, 4.9E-324
1253, 4.9E-324
1267, 4.9E-324
1289, 4.9E-324
1312, 4.9E-324
1334, 4.9E-324
1356, 4.9E-324
1378, 4.9E-324
1430, 4.9E-324
1471, 4.9E-324
1512, 4.9E-324
1552, 4.9E-324
1593, 4.9E-324
1644, 4.9E-324
1696, 4.9E-324
1713, 4.9E-324
1729, 4.9E-324
1746, 4.9E-324
1763, 4.9E-324
1779, 4.9E-324
1806, 4.9E-324
1833, 4.9E-324
1860, 4.9E-324
1886, 4.9E-324
1913, 4.9E-324
1968, 4.9E-324
2023, 4.9E-324
2078, 4.9E-324
2133, 4.9E-324
2188, 4.9E-324
2264, 4.9E-324
2341, 4.9E-324
2417, 4.9E-324
2490, 4.9E-324
2563, 4.9E-324
2635, 4.9E-324
2708, 4.9E-324
2731, 4.9E-324
2754, 4.9E-324
2777, 4.9E-324
2799, 4.9E-324
2822, 4.9E-324
2850, 4.9E-324
2877, 4.9E-324
2905, 4.9E-324
2933, 4.9E-324
2960, 4.9E-324
3047, 4.9E-324
3134, 4.9E-324
3190, 4.9E-324
3204, 4.9E-324
3218, 4.9E-324
3233, 4.9E-324
3247, 4.9E-324
3261, 4.9E-324
3281, 4.9E-324
3301, 4.9E-324
3321, 4.9E-324
3341, 4.9E-324
3361, 4.9E-324
3398, 4.9E-324
3427, 4.9E-324
3455, 4.9E-324
3484, 4.9E-324
3513, 4.9E-324
3553, 4.9E-324
3593, 4.9E-324
3634, 4.9E-324
3674, 4.9E-324
3696, 4.9E-324
3702, 4.9E-324
3708, 4.9E-324
3713, 4.9E-324
3719, 4.9E-324
3725, 4.9E-324
3734, 4.9E-324
3742, 4.9E-324
3751, 4.9E-324
3759, 4.9E-324
3768, 4.9E-324
3783, 4.9E-324
3798, 4.9E-324
3813, 4.9E-324
3828, 4.9E-324
3843, 4.9E-324
3859, 4.9E-324
3875, 4.9E-324
3891, 4.9E-324
3907, 4.9E-324
3924, 4.9E-324
3955, 4.9E-324
3987, 4.9E-324
3988, 4.9E-324
0, 4.9E-324
0, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
2, 4.9E-324
2, 4.9E-324
3, 4.9E-324
4, 4.9E-324
4, 4.9E-324
7, 4.9E-324
10, 4.9E-324
12, 4.9E-324
15, 4.9E-324
19, 4.9E-324
23, 4.9E-324
27, 4.9E-324
31, 4.9E-324
39, 4.9E-324
41, 4.9E-324
43, 4.9E-324
45, 4.9E-324
46, 4.9E-324
48, 4.9E-324
52, 4.9E-324
56, 4.9E-324
60, 4.9E-324
63, 4.9E-324
67, 4.9E-324
78, 4.9E-324
89, 4.9E-324
100, 4.9E-324
111, 4.9E-324
122, 4.9E-324
138, 4.9E-324
154, 4.9E-324
170, 4.9E-324
185, 4.9E-324
196, 4.9E-324
207, 4.9E-324
218, 4.9E-324
229, 4.9E-324
240, 4.9E-324
254, 4.9E-324
267, 4.9E-324
281, 4.9E-324
294, 4.9E-324
308, 4.9E-324
332, 4.9E-324
356, 4.9E-324
381, 4.9E-324
405, 4.9E-324
430, 4.9E-324
484, 4.9E-324
501, 4.9E-324
519, 4.9E-324
536, 4.9E-324
554, 4.9E-324
571, 4.9E-324
595, 4.9E-324
619, 4.9E-324
643, 4.9E-324
666, 4.9E-324
690, 4.9E-324
743, 4.9E-324
796, 4.9E-324
848, 4.9E-324
901, 4.9E-324
954, 4.9E-324
1008, 4.9E-324
1032, 4.9E-324
1038, 4.9E-324
1045, 4.9E-324
1052, 4.9E-324
1058, 4.9E-324
1073, 4.9E-324
1088, 4.9E-324
1102, 4.9E-324
1117, 4.9E-324
1130, 4.9E-324
1144, 4.9E-324
1154, 4.9E-324
1165, 4.9E-324
1176, 4.9E-324
1209, 4.9E-324
1242, 4.9E-324
1275, 4.9E-324
1308, 4.9E-324
1316, 4.9E-324
1325, 4.9E-324
1334, 4.9E-324
1342, 4.9E-324
1351, 4.9E-324
1360, 4.9E-324
1369, 4.9E-324
1378, 4.9E-324
1387, 4.9E-324
1396, 4.9E-324
1412, 4.9E-324
1428, 4.9E-324
1441, 4.9E-324
1453, 4.9E-324
1466, 4.9E-324
1478, 4.9E-324
1491, 4.9E-324
1510, 4.9E-324
1529, 4.9E-324
1549, 4.9E-324
1568, 4.9E-324
1587, 4.9E-324
1599, 4.9E-324
1603, 4.9E-324
1607, 4.9E-324
1611, 4.9E-324
1615, 4.9E-324
1619, 4.9E-324
1623, 4.9E-324
1629, 4.9E-324
1635, 4.9E-324
1641, 4.9E-324
1647, 4.9E-324
1653, 4.9E-324
1667, 4.9E-324
1681, 4.9E-324
1695, 4.9E-324
1710, 4.9E-324
1724, 4.9E-324
1746, 4.9E-324
1767, 4.9E-324
1789, 4.9E-324
1811, 4.9E-324
1832, 4.9E-324
1878, 4.9E-324
1889, 4.9E-324
1901, 4.9E-324
1912, 4.9E-324
1923, 4.9E-324
1934, 4.9E-324
1954, 4.9E-324
1973, 4.9E-324
1992, 4.9E-324
2012, 4.9E-324
2031, 4.9E-324
2067, 4.9E-324
2103, 4.9E-324
2138, 4.9E-324
2174, 4.9E-324
2181, 4.9E-324
2189, 4.9E-324
2196, 4.9E-324
2212, 4.9E-324
2228, 4.9E-324
2245, 4.9E-324
2261, 4.9E-324
2289, 4.9E-324
2318, 4.9E-324
2347, 4.9E-324
2376, 4.9E-324
2404, 4.9E-324
2447, 4.9E-324
2462, 4.9E-324
2478, 4.9E-324
2493, 4.9E-324
2508, 4.9E-324
2524, 4.9E-324
2548, 4.9E-324
2573, 4.9E-324
2597, 4.9E-324
2622, 4.9E-324
2646, 4.9E-324
2690, 4.9E-324
2718, 4.9E-324
2726, 4.9E-324
2734, 4.9E-324
2742, 4.9E-324
2750, 4.9E-324
2758, 4.9E-324
2771, 4.9E-324
2784, 4.9E-324
2796, 4.9E-324
2810, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
2, 4.9E-324
2, 4.9E-324
2, 4.9E-324
2, 4.9E-324
3, 4.9E-324
3, 4.9E-324
3, 4.9E-324
4, 4.9E-324
5, 4.9E-324
5, 4.9E-324
6, 4.9E-324
7, 4.9E-324
7, 4.9E-324
9, 4.9E-324
11, 4.9E-324
13, 4.9E-324
15, 4.9E-324
17, 4.9E-324
27, 4.9E-324
37, 4.9E-324
48, 4.9E-324
58, 4.9E-324
68, 4.9E-324
81, 4.9E-324
94, 4.9E-324
107, 4.9E-324
121, 4.9E-324
134, 4.9E-324
147, 4.9E-324
168, 4.9E-324
189, 4.9E-324
210, 4.9E-324
231, 4.9E-324
252, 4.9E-324
273, 4.9E-324
295, 4.9E-324
316, 4.9E-324
338, 4.9E-324
360, 4.9E-324
382, 4.9E-324
403, 4.9E-324
431, 4.9E-324
459, 4.9E-324
482, 4.9E-324
505, 4.9E-324
527, 4.9E-324
550, 4.9E-324
573, 4.9E-324
595, 4.9E-324
624, 4.9E-324
652, 4.9E-324
680, 4.9E-324
709, 4.9E-324
737, 4.9E-324
766, 4.9E-324
794, 4.9E-324
832, 4.9E-324
870, 4.9E-324
908, 4.9E-324
946, 4.9E-324
984, 4.9E-324
1022, 4.9E-324
1091, 4.9E-324
1160, 4.9E-324
1166, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
2, 4.9E-324
3, 4.9E-324
3, 4.9E-324
4, 4.9E-324
6, 4.9E-324
8, 4.9E-324
10, 4.9E-324
12, 4.9E-324
20, 4.9E-324
28, 4.9E-324
35, 4.9E-324
41, 4.9E-324
46, 4.9E-324
51, 4.9E-324
54, 4.9E-324
58, 4.9E-324
61, 4.9E-324
65, 4.9E-324
73, 4.9E-324
80, 4.9E-324
88, 4.9E-324
95, 4.9E-324
103, 4.9E-324
117, 4.9E-324
131, 4.9E-324
145, 4.9E-324
160, 4.9E-324
174, 4.9E-324
188, 4.9E-324
209, 4.9E-324
229, 4.9E-324
250, 4.9E-324
270, 4.9E-324
290, 4.9E-324
311, 4.9E-324
333, 4.9E-324
354, 4.9E-324
376, 4.9E-324
397, 4.9E-324
419, 4.9E-324
441, 4.9E-324
476, 4.9E-324
511, 4.9E-324
546, 4.9E-324
581, 4.9E-324
616, 4.9E-324
651, 4.9E-324
692, 4.9E-324
733, 4.9E-324
773, 4.9E-324
814, 4.9E-324
854, 4.9E-324
895, 4.9E-324
1085, 4.9E-324
1242, 4.9E-324
1399, 4.9E-324
1555, 4.9E-324
1712, 4.9E-324
1869, 4.9E-324
2100, 4.9E-324
2308, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
2, 4.9E-324
2, 4.9E-324
2, 4.9E-324
3, 4.9E-324
3, 4.9E-324
3, 4.9E-324
4, 4.9E-324
5, 4.9E-324
5, 4.9E-324
8, 4.9E-324
12, 4.9E-324
15, 4.9E-324
18, 4.9E-324
38, 4.9E-324
53, 4.9E-324
68, 4.9E-324
83, 4.9E-324
99, 4.9E-324
114, 4.9E-324
130, 4.9E-324
146, 4.9E-324
162, 4.9E-324
178, 4.9E-324
194, 4.9E-324
210, 4.9E-324
232, 4.9E-324
254, 4.9E-324
277, 4.9E-324
299, 4.9E-324
321, 4.9E-324
343, 4.9E-324
372, 4.9E-324
393, 4.9E-324
414, 4.9E-324
432, 4.9E-324
450, 4.9E-324
467, 4.9E-324
485, 4.9E-324
502, 4.9E-324
524, 4.9E-324
546, 4.9E-324
568, 4.9E-324
589, 4.9E-324
611, 4.9E-324
633, 4.9E-324
662, 4.9E-324
692, 4.9E-324
722, 4.9E-324
751, 4.9E-324
781, 4.9E-324
810, 4.9E-324
913, 4.9E-324
985, 4.9E-324
1057, 4.9E-324
1129, 4.9E-324
1201, 4.9E-324
1214, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
2, 4.9E-324
2, 4.9E-324
2, 4.9E-324
3, 4.9E-324
3, 4.9E-324
3, 4.9E-324
4, 4.9E-324
5, 4.9E-324
6, 4.9E-324
7, 4.9E-324
11, 4.9E-324
14, 4.9E-324
18, 4.9E-324
22, 4.9E-324
35, 4.9E-324
48, 4.9E-324
61, 4.9E-324
74, 4.9E-324
87, 4.9E-324
103, 4.9E-324
119, 4.9E-324
134, 4.9E-324
150, 4.9E-324
165, 4.9E-324
181, 4.9E-324
202, 4.9E-324
224, 4.9E-324
245, 4.9E-324
267, 4.9E-324
288, 4.9E-324
310, 4.9E-324
333, 4.9E-324
356, 4.9E-324
379, 4.9E-324
399, 4.9E-324
418, 4.9E-324
437, 4.9E-324
438, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
2, 4.9E-324
2, 4.9E-324
2, 4.9E-324
2, 4.9E-324
3, 4.9E-324
3, 4.9E-324
3, 4.9E-324
3, 4.9E-324
4, 4.9E-324
5, 4.9E-324
6, 4.9E-324
7, 4.9E-324
10, 4.9E-324
14, 4.9E-324
17, 4.9E-324
21, 4.9E-324
35, 4.9E-324
49, 4.9E-324
64, 4.9E-324
78, 4.9E-324
92, 4.9E-324
107, 4.9E-324
123, 4.9E-324
138, 4.9E-324
153, 4.9E-324
168, 4.9E-324
184, 4.9E-324
205, 4.9E-324
227, 4.9E-324
248, 4.9E-324
270, 4.9E-324
291, 4.9E-324
312, 4.9E-324
337, 4.9E-324
361, 4.9E-324
385, 4.9E-324
404, 4.9E-324
423, 4.9E-324
441, 4.9E-324
460, 4.9E-324
479, 4.9E-324
500, 4.9E-324
522, 4.9E-324
543, 4.9E-324
564, 4.9E-324
586, 4.9E-324
607, 4.9E-324
634, 4.9E-324
662, 4.9E-324
690, 4.9E-324
717, 4.9E-324
745, 4.9E-324
772, 4.9E-324
829, 4.9E-324
885, 4.9E-324
941, 4.9E-324
997, 4.9E-324
1053, 4.9E-324
1141, 4.9E-324
1228, 4.9E-324
1315, 4.9E-324
1402, 4.9E-324
1486, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
2, 4.9E-324
2, 4.9E-324
2, 4.9E-324
2, 4.9E-324
2, 4.9E-324
3, 4.9E-324
3, 4.9E-324
4, 4.9E-324
4, 4.9E-324
5, 4.9E-324
5, 4.9E-324
7, 4.9E-324
8, 4.9E-324
10, 4.9E-324
11, 4.9E-324
13, 4.9E-324
14, 4.9E-324
16, 4.9E-324
18, 4.9E-324
20, 4.9E-324
23, 4.9E-324
25, 4.9E-324
27, 4.9E-324
30, 4.9E-324
38, 4.9E-324
47, 4.9E-324
56, 4.9E-324
65, 4.9E-324
74, 4.9E-324
89, 4.9E-324
105, 4.9E-324
120, 4.9E-324
136, 4.9E-324
151, 4.9E-324
166, 4.9E-324
187, 4.9E-324
208, 4.9E-324
230, 4.9E-324
251, 4.9E-324
272, 4.9E-324
293, 4.9E-324
315, 4.9E-324
337, 4.9E-324
359, 4.9E-324
381, 4.9E-324
403, 4.9E-324
425, 4.9E-324
452, 4.9E-324
480, 4.9E-324
501, 4.9E-324
523, 4.9E-324
545, 4.9E-324
567, 4.9E-324
588, 4.9E-324
610, 4.9E-324
636, 4.9E-324
661, 4.9E-324
687, 4.9E-324
713, 4.9E-324
739, 4.9E-324
764, 4.9E-324
827, 4.9E-324
889, 4.9E-324
951, 4.9E-324
1014, 4.9E-324
1076, 4.9E-324
1188, 4.9E-324
1300, 4.9E-324
1412, 4.9E-324
1523, 4.9E-324
1756, 4.9E-324
1988, 4.9E-324
2220, 4.9E-324
2452, 4.9E-324
2488, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
2, 4.9E-324
2, 4.9E-324
2, 4.9E-324
3, 4.9E-324
4, 4.9E-324
4, 4.9E-324
5, 4.9E-324
6, 4.9E-324
9, 4.9E-324
12, 4.9E-324
15, 4.9E-324
18, 4.9E-324
28, 4.9E-324
37, 4.9E-324
47, 4.9E-324
56, 4.9E-324
65, 4.9E-324
80, 4.9E-324
95, 4.9E-324
110, 4.9E-324
124, 4.9E-324
139, 4.9E-324
154, 4.9E-324
174, 4.9E-324
195, 4.9E-324
216, 4.9E-324
236, 4.9E-324
257, 4.9E-324
278, 4.9E-324
300, 4.9E-324
322, 4.9E-324
344, 4.9E-324
366, 4.9E-324
388, 4.9E-324
409, 4.9E-324
446, 4.9E-324
483, 4.9E-324
519, 4.9E-324
556, 4.9E-324
593, 4.9E-324
629, 4.9E-324
666, 4.9E-324
706, 4.9E-324
745, 4.9E-324
785, 4.9E-324
825, 4.9E-324
864, 4.9E-324
904, 4.9E-324
1001, 4.9E-324
1099, 4.9E-324
1196, 4.9E-324
1293, 4.9E-324
1381, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
2, 4.9E-324
2, 4.9E-324
2, 4.9E-324
2, 4.9E-324
3, 4.9E-324
3, 4.9E-324
3, 4.9E-324
4, 4.9E-324
5, 4.9E-324
6, 4.9E-324
7, 4.9E-324
11, 4.9E-324
14, 4.9E-324
18, 4.9E-324
22, 4.9E-324
35, 4.9E-324
49, 4.9E-324
63, 4.9E-324
77, 4.9E-324
90, 4.9E-324
106, 4.9E-324
121, 4.9E-324
136, 4.9E-324
152, 4.9E-324
167, 4.9E-324
183, 4.9E-324
204, 4.9E-324
225, 4.9E-324
247, 4.9E-324
268, 4.9E-324
290, 4.9E-324
311, 4.9E-324
335, 4.9E-324
359, 4.9E-324
384, 4.9E-324
402, 4.9E-324
421, 4.9E-324
440, 4.9E-324
459, 4.9E-324
477, 4.9E-324
499, 4.9E-324
520, 4.9E-324
541, 4.9E-324
563, 4.9E-324
584, 4.9E-324
605, 4.9E-324
633, 4.9E-324
661, 4.9E-324
665, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
2, 4.9E-324
2, 4.9E-324
2, 4.9E-324
2, 4.9E-324
3, 4.9E-324
3, 4.9E-324
4, 4.9E-324
4, 4.9E-324
5, 4.9E-324
5, 4.9E-324
6, 4.9E-324
7, 4.9E-324
8, 4.9E-324
10, 4.9E-324
11, 4.9E-324
12, 4.9E-324
19, 4.9E-324
26, 4.9E-324
33, 4.9E-324
40, 4.9E-324
47, 4.9E-324
60, 4.9E-324
73, 4.9E-324
86, 4.9E-324
99, 4.9E-324
113, 4.9E-324
128, 4.9E-324
144, 4.9E-324
159, 4.9E-324
175, 4.9E-324
191, 4.9E-324
209, 4.9E-324
227, 4.9E-324
245, 4.9E-324
263, 4.9E-324
281, 4.9E-324
302, 4.9E-324
324, 4.9E-324
346, 4.9E-324
367, 4.9E-324
389, 4.9E-324
406, 4.9E-324
423, 4.9E-324
440, 4.9E-324
457, 4.9E-324
474, 4.9E-324
495, 4.9E-324
515, 4.9E-324
536, 4.9E-324
556, 4.9E-324
577, 4.9E-324
597, 4.9E-324
623, 4.9E-324
649, 4.9E-324
674, 4.9E-324
700, 4.9E-324
726, 4.9E-324
751, 4.9E-324
808, 4.9E-324
864, 4.9E-324
920, 4.9E-324
976, 4.9E-324
1033, 4.9E-324
1116, 4.9E-324
1200, 4.9E-324
1283, 4.9E-324
1367, 4.9E-324
1571, 4.9E-324
1776, 4.9E-324
1914, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
2, 4.9E-324
2, 4.9E-324
2, 4.9E-324
3, 4.9E-324
3, 4.9E-324
4, 4.9E-324
4, 4.9E-324
5, 4.9E-324
6, 4.9E-324
8, 4.9E-324
9, 4.9E-324
11, 4.9E-324
14, 4.9E-324
18, 4.9E-324
22, 4.9E-324
26, 4.9E-324
30, 4.9E-324
42, 4.9E-324
55, 4.9E-324
68, 4.9E-324
80, 4.9E-324
93, 4.9E-324
105, 4.9E-324
125, 4.9E-324
145, 4.9E-324
165, 4.9E-324
185, 4.9E-324
205, 4.9E-324
225, 4.9E-324
246, 4.9E-324
267, 4.9E-324
288, 4.9E-324
309, 4.9E-324
330, 4.9E-324
351, 4.9E-324
378, 4.9E-324
398, 4.9E-324
418, 4.9E-324
438, 4.9E-324
454, 4.9E-324
471, 4.9E-324
487, 4.9E-324
504, 4.9E-324
520, 4.9E-324
542, 4.9E-324
564, 4.9E-324
586, 4.9E-324
608, 4.9E-324
630, 4.9E-324
652, 4.9E-324
683, 4.9E-324
715, 4.9E-324
746, 4.9E-324
778, 4.9E-324
809, 4.9E-324
841, 4.9E-324
946, 4.9E-324
1051, 4.9E-324
1136, 4.9E-324
1220, 4.9E-324
1304, 4.9E-324
1388, 4.9E-324
1472, 4.9E-324
1556, 4.9E-324
1707, 4.9E-324
1857, 4.9E-324
2007, 4.9E-324
2158, 4.9E-324
2308, 4.9E-324
2706, 4.9E-324
3103, 4.9E-324
3501, 4.9E-324
3899, 4.9E-324
3989, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
2, 4.9E-324
2, 4.9E-324
2, 4.9E-324
3, 4.9E-324
3, 4.9E-324
4, 4.9E-324
5, 4.9E-324
6, 4.9E-324
9, 4.9E-324
13, 4.9E-324
16, 4.9E-324
20, 4.9E-324
31, 4.9E-324
43, 4.9E-324
54, 4.9E-324
66, 4.9E-324
77, 4.9E-324
93, 4.9E-324
108, 4.9E-324
123, 4.9E-324
138, 4.9E-324
154, 4.9E-324
169, 4.9E-324
190, 4.9E-324
211, 4.9E-324
232, 4.9E-324
253, 4.9E-324
274, 4.9E-324
295, 4.9E-324
318, 4.9E-324
340, 4.9E-324
362, 4.9E-324
385, 4.9E-324
407, 4.9E-324
430, 4.9E-324
472, 4.9E-324
514, 4.9E-324
556, 4.9E-324
598, 4.9E-324
640, 4.9E-324
682, 4.9E-324
730, 4.9E-324
779, 4.9E-324
828, 4.9E-324
877, 4.9E-324
925, 4.9E-324
1031, 4.9E-324
1136, 4.9E-324
1241, 4.9E-324
1347, 4.9E-324
1808, 4.9E-324
2270, 4.9E-324
2732, 4.9E-324
3194, 4.9E-324
3656, 4.9E-324
3989, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
2, 4.9E-324
2, 4.9E-324
2, 4.9E-324
2, 4.9E-324
3, 4.9E-324
3, 4.9E-324
4, 4.9E-324
4, 4.9E-324
5, 4.9E-324
5, 4.9E-324
6, 4.9E-324
8, 4.9E-324
9, 4.9E-324
10, 4.9E-324
11, 4.9E-324
12, 4.9E-324
16, 4.9E-324
21, 4.9E-324
25, 4.9E-324
29, 4.9E-324
33, 4.9E-324
45, 4.9E-324
57, 4.9E-324
69, 4.9E-324
81, 4.9E-324
94, 4.9E-324
109, 4.9E-324
124, 4.9E-324
140, 4.9E-324
155, 4.9E-324
171, 4.9E-324
186, 4.9E-324
207, 4.9E-324
229, 4.9E-324
250, 4.9E-324
271, 4.9E-324
293, 4.9E-324
314, 4.9E-324
339, 4.9E-324
363, 4.9E-324
384, 4.9E-324
404, 4.9E-324
424, 4.9E-324
441, 4.9E-324
457, 4.9E-324
474, 4.9E-324
490, 4.9E-324
507, 4.9E-324
528, 4.9E-324
549, 4.9E-324
570, 4.9E-324
591, 4.9E-324
612, 4.9E-324
633, 4.9E-324
658, 4.9E-324


==> evaluation/alena_benchmark/req1/Qualitative/negRho.txt <==

0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
2, 0.0
2, 0.0
2, 0.0
2, 0.0
3, 0.0
3, 0.0
3, 0.0
4, 0.0
5, 0.0
6, 0.0
7, 0.0
8, 0.0
9, 0.0
12, 0.0
15, 0.0
18, 0.0
21, 0.0
24, 0.0
28, 0.0
32, 0.0
36, 0.0
40, 0.0
45, 0.0
51, 0.0
57, 0.0
63, 0.0
68, 0.0
74, 0.0
88, 0.0
102, 0.0
116, 0.0
129, 0.0
143, 0.0
158, 0.0
173, 0.0
188, 0.0
202, 0.0
217, 0.0
232, 0.0
254, 0.0
275, 0.0
297, 0.0
318, 0.0
339, 0.0
361, 0.0
384, 0.0
402, 0.0
419, 0.0
437, 0.0
451, 0.0
466, 0.0
480, 0.0
495, 0.0
509, 0.0
526, 0.0
544, 0.0
561, 0.0
579, 0.0
597, 0.0
614, 0.0
640, 0.0
667, 0.0
693, 0.0
719, 0.0
746, 0.0
772, 0.0
827, 0.0
881, 0.0
936, 0.0
991, 0.0
1045, 0.0
1135, 0.0
1225, 0.0
1315, 0.0
1405, 0.0
1588, 0.0
1772, 0.0
1955, 0.0
2139, 0.0
2323, 0.0
2697, 0.0
3071, 1.0
3445, 1.0
3818, 1.0
3989, 1.0
0, 1.0
0, 1.0
1, 1.0
1, 1.0
1, 1.0
2, 1.0
2, 1.0
3, 1.0
4, 1.0
5, 1.0
7, 1.0
10, 1.0
13, 1.0
16, 1.0
24, 1.0
31, 1.0
37, 1.0
42, 1.0
47, 1.0
52, 1.0
57, 1.0
62, 1.0
68, 1.0
75, 1.0
81, 1.0
88, 1.0
94, 1.0
105, 1.0
117, 1.0
128, 1.0
139, 1.0
151, 1.0
162, 1.0
184, 1.0
197, 1.0
202, 1.0
206, 1.0
210, 1.0
215, 1.0
219, 1.0
223, 1.0
227, 1.0
236, 1.0
245, 1.0
254, 1.0
263, 1.0
272, 1.0
290, 1.0
309, 1.0
328, 1.0
346, 1.0
365, 1.0
384, 1.0
415, 1.0
447, 1.0
478, 1.0
509, 1.0
541, 1.0
566, 1.0
574, 1.0
582, 1.0
590, 1.0
598, 1.0
606, 1.0
614, 1.0
626, 1.0
638, 1.0
649, 1.0
661, 1.0
673, 1.0
684, 1.0
709, 1.0
734, 1.0
759, 1.0
784, 1.0
808, 1.0
833, 1.0
893, 1.0
952, 1.0
1011, 1.0
1070, 1.0
1130, 1.0
1149, 1.0
1169, 1.0
1188, 1.0
1208, 1.0
1227, 1.0
1247, 1.0
1280, 1.0
1314, 1.0
1348, 1.0
1382, 1.0
1416, 1.0
1483, 1.0
1532, 1.0
1546, 1.0
1560, 1.0
1574, 1.0
1588, 1.0
1602, 1.0
1629, 1.0
1652, 1.0
1675, 1.0
1697, 1.0
1720, 1.0
1743, 1.0
1783, 1.0
1822, 1.0
1862, 1.0
1902, 1.0
1942, 1.0
1996, 1.0
2022, 1.0
2029, 1.0
2036, 1.0
2043, 1.0
2050, 1.0
2057, 1.0
2064, 1.0
2072, 1.0
2080, 1.0
2088, 1.0
2096, 1.0
2105, 1.0
2118, 1.0
2131, 1.0
2141, 1.0
2151, 1.0
2161, 1.0
2172, 1.0
2182, 1.0
2208, 1.0
2229, 1.0
2250, 1.0
2271, 1.0
2292, 1.0
2349, 1.0
2391, 1.0
2434, 1.0
2477, 1.0
2498, 1.0
2510, 1.0
2513, 1.0
2516, 1.0
2520, 1.0
2523, 1.0
2527, 1.0
2536, 1.0
2546, 1.0
2555, 1.0
2564, 1.0
2574, 1.0
2590, 1.0
2606, 1.0
2622, 1.0
2638, 1.0
2654, 1.0
2677, 1.0
2700, 1.0
2724, 1.0
2747, 1.0
2770, 1.0
2847, 1.0
2902, 1.0
2956, 1.0
2989, 1.0
2998, 1.0
3006, 1.0
3015, 1.0
3024, 1.0
3033, 1.0
3044, 1.0
3056, 1.0
3067, 1.0
3078, 1.0
3090, 1.0
3113, 1.0
3136, 1.0
3158, 1.0
3181, 1.0
3204, 1.0
3241, 1.0
3278, 1.0
3315, 1.0
3351, 1.0
3388, 1.0
3448, 1.0
3485, 1.0
3497, 1.0
3509, 1.0
3521, 1.0
3533, 1.0
3545, 1.0
3557, 1.0
3574, 1.0
3592, 1.0
3609, 1.0
3627, 1.0
3644, 1.0
3662, 1.0
3692, 1.0
3723, 1.0
3754, 1.0
3784, 1.0
3815, 1.0
3846, 1.0
3941, 1.0
3989, 1.0
0, 1.0
0, 1.0
1, 1.0
1, 1.0
1, 1.0
2, 1.0
2, 1.0
3, 1.0
4, 1.0
5, 1.0
7, 1.0
10, 1.0
13, 1.0
15, 1.0
23, 1.0
31, 1.0
39, 1.0
42, 1.0
44, 1.0
46, 1.0
49, 1.0
56, 1.0
62, 1.0
68, 1.0
74, 1.0
80, 1.0
96, 1.0
112, 1.0
128, 1.0
144, 1.0
161, 1.0
176, 1.0
190, 1.0
201, 1.0
212, 1.0
222, 1.0
233, 1.0
244, 1.0
258, 1.0
272, 1.0
286, 1.0
300, 1.0
314, 1.0
338, 1.0
363, 1.0
387, 1.0
412, 1.0
437, 1.0
488, 1.0
522, 1.0
532, 1.0
542, 1.0
552, 1.0
562, 1.0
573, 1.0
593, 1.0
614, 1.0
635, 1.0
656, 1.0
677, 1.0
714, 1.0
752, 1.0
789, 1.0
826, 1.0
901, 1.0
975, 1.0
1036, 1.0
1097, 1.0
1158, 1.0
1219, 1.0
1252, 1.0
1261, 1.0
1269, 1.0
1277, 1.0
1286, 1.0
1299, 1.0
1313, 1.0
1327, 1.0
1341, 1.0
1353, 1.0
1366, 1.0
1379, 1.0
1406, 1.0
1432, 1.0
1459, 1.0
1486, 1.0
1519, 1.0
1551, 1.0
1584, 1.0
1601, 1.0
1611, 1.0
1617, 1.0
1623, 1.0
1629, 1.0
1635, 1.0
1644, 1.0
1653, 1.0
1661, 1.0
1670, 1.0
1682, 1.0
1695, 1.0
1708, 1.0
1720, 1.0
1733, 1.0
1746, 1.0
1759, 1.0
1772, 1.0
1785, 1.0
1798, 1.0
1819, 1.0
1840, 1.0
1861, 1.0
1882, 1.0
1903, 1.0
1940, 1.0
1977, 1.0
1981, 1.0
1984, 1.0
1987, 1.0
1991, 1.0
1994, 1.0
2004, 1.0
2014, 1.0
2024, 1.0
2033, 1.0
2043, 1.0
2059, 1.0
2075, 1.0
2092, 1.0
2108, 1.0
2124, 1.0
2149, 1.0
2173, 1.0
2198, 1.0
2222, 1.0
2261, 1.0
2299, 1.0
2337, 1.0
2347, 1.0
2357, 1.0
2367, 1.0
2376, 1.0
2386, 1.0
2406, 1.0
2426, 1.0
2446, 1.0
2466, 1.0
2486, 1.0
2514, 1.0
2542, 1.0
2569, 1.0
2597, 1.0
2625, 1.0
2691, 1.0
2710, 1.0
2728, 1.0
2747, 1.0
2765, 1.0
2783, 1.0
2811, 1.0
2838, 1.0
2866, 1.0
2893, 1.0
2921, 1.0
2973, 1.0
3026, 1.0
3079, 1.0
3131, 1.0
3184, 1.0
3237, 1.0
3291, 1.0
3346, 1.0
3401, 1.0
3434, 1.0
3444, 1.0
3454, 1.0
3464, 1.0
3474, 1.0
3484, 1.0
3503, 1.0
3523, 1.0
3543, 1.0
3563, 1.0
3583, 1.0
3608, 1.0
3633, 1.0
3640, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
2, 1.0
2, 1.0
2, 1.0
3, 1.0
3, 1.0
4, 1.0
5, 1.0
5, 1.0
6, 1.0
10, 1.0
14, 1.0
18, 1.0
21, 1.0
32, 1.0
43, 1.0
54, 1.0
65, 1.0
76, 1.0
91, 1.0
106, 1.0
121, 1.0
137, 1.0
152, 1.0
167, 1.0
189, 1.0
210, 1.0
232, 1.0
254, 1.0
275, 1.0
297, 1.0
319, 1.0
336, 1.0
0, 1.0
1, 1.0
1, 1.0
1, 1.0
2, 1.0
2, 1.0
5, 1.0
7, 1.0
9, 1.0
16, 1.0
23, 1.0
30, 1.0
38, 1.0
48, 1.0
58, 1.0
68, 1.0
77, 1.0
85, 1.0
93, 1.0
102, 1.0
110, 1.0
126, 1.0
141, 1.0
157, 1.0
172, 1.0
188, 1.0
203, 1.0
217, 1.0
230, 1.0
244, 1.0
257, 1.0
271, 1.0
281, 1.0
292, 1.0
302, 1.0
313, 1.0
323, 1.0
349, 1.0
369, 1.0
389, 1.0
408, 1.0
428, 1.0
482, 1.0
523, 1.0
565, 1.0
606, 1.0
648, 1.0
689, 1.0
700, 1.0
710, 1.0
721, 1.0
731, 1.0
741, 1.0
758, 1.0
775, 1.0
791, 1.0
808, 1.0
825, 1.0
850, 1.0
876, 1.0
901, 1.0
926, 1.0
952, 1.0
1020, 1.0
1088, 1.0
1142, 1.0
1196, 1.0
1210, 1.0
1225, 1.0
1239, 1.0
1253, 1.0
1267, 1.0
1289, 1.0
1312, 1.0
1334, 1.0
1356, 1.0
1378, 1.0
1430, 1.0
1471, 1.0
1512, 1.0
1552, 1.0
1593, 1.0
1644, 1.0
1696, 1.0
1713, 1.0
1729, 1.0
1746, 1.0
1763, 1.0
1779, 1.0
1806, 1.0
1833, 1.0
1860, 1.0
1886, 1.0
1913, 1.0
1968, 1.0
2023, 1.0
2078, 1.0
2133, 1.0
2188, 1.0
2264, 1.0
2341, 1.0
2417, 1.0
2490, 1.0
2563, 1.0
2635, 1.0
2708, 1.0
2731, 1.0
2754, 1.0
2777, 1.0
2799, 1.0
2822, 1.0
2850, 1.0
2877, 1.0
2905, 1.0
2933, 1.0
2960, 1.0
3047, 1.0
3134, 1.0
3190, 1.0
3204, 1.0
3218, 1.0
3233, 1.0
3247, 1.0
3261, 1.0
3281, 1.0
3301, 1.0
3321, 1.0
3341, 1.0
3361, 1.0
3398, 1.0
3427, 1.0
3455, 1.0
3484, 1.0
3513, 1.0
3553, 1.0
3593, 1.0
3634, 1.0
3674, 1.0
3696, 1.0
3702, 1.0
3708, 1.0
3713, 1.0
3719, 1.0
3725, 1.0
3734, 1.0
3742, 1.0
3751, 1.0
3759, 1.0
3768, 1.0
3783, 1.0
3798, 1.0
3813, 1.0
3828, 1.0
3843, 1.0
3859, 1.0
3875, 1.0
3891, 1.0
3907, 1.0
3924, 1.0
3955, 1.0
3987, 1.0
3988, 1.0
0, 1.0
0, 1.0
1, 1.0
1, 1.0
1, 1.0
2, 1.0
2, 1.0
3, 1.0
4, 1.0
4, 1.0
7, 1.0
10, 1.0
12, 1.0
15, 1.0
19, 1.0
23, 1.0
27, 1.0
31, 1.0
39, 1.0
41, 1.0
43, 1.0
45, 1.0
46, 1.0
48, 1.0
52, 1.0
56, 1.0
60, 1.0
63, 1.0
67, 1.0
78, 1.0
89, 1.0
100, 1.0
111, 1.0
122, 1.0
138, 1.0
154, 1.0
170, 1.0
185, 1.0
196, 1.0
207, 1.0
218, 1.0
229, 1.0
240, 1.0
254, 1.0
267, 1.0
281, 1.0
294, 1.0
308, 1.0
332, 1.0
356, 1.0
381, 1.0
405, 1.0
430, 1.0
484, 1.0
501, 1.0
519, 1.0
536, 1.0
554, 1.0
571, 1.0
595, 1.0
619, 1.0
643, 1.0
666, 1.0
690, 1.0
743, 1.0
796, 1.0
848, 1.0
901, 1.0
954, 1.0
1008, 1.0
1032, 1.0
1038, 1.0
1045, 1.0
1052, 1.0
1058, 1.0
1073, 1.0
1088, 1.0
1102, 1.0
1117, 1.0
1130, 1.0
1144, 1.0
1154, 1.0
1165, 1.0
1176, 1.0
1209, 1.0
1242, 1.0
1275, 1.0
1308, 1.0
1316, 1.0
1325, 1.0
1334, 1.0
1342, 1.0
1351, 1.0
1360, 1.0
1369, 1.0
1378, 1.0
1387, 1.0
1396, 1.0
1412, 1.0
1428, 1.0
1441, 1.0
1453, 1.0
1466, 1.0
1478, 1.0
1491, 1.0
1510, 1.0
1529, 1.0
1549, 1.0
1568, 1.0
1587, 1.0
1599, 1.0
1603, 1.0
1607, 1.0
1611, 1.0
1615, 1.0
1619, 1.0
1623, 1.0
1629, 1.0
1635, 1.0
1641, 1.0
1647, 1.0
1653, 1.0
1667, 1.0
1681, 1.0
1695, 1.0
1710, 1.0
1724, 1.0
1746, 1.0
1767, 1.0
1789, 1.0
1811, 1.0
1832, 1.0
1878, 1.0
1889, 1.0
1901, 1.0
1912, 1.0
1923, 1.0
1934, 1.0
1954, 1.0
1973, 1.0
1992, 1.0
2012, 1.0
2031, 1.0
2067, 1.0
2103, 1.0
2138, 1.0
2174, 1.0
2181, 1.0
2189, 1.0
2196, 1.0
2212, 1.0
2228, 1.0
2245, 1.0
2261, 1.0
2289, 1.0
2318, 1.0
2347, 1.0
2376, 1.0
2404, 1.0
2447, 1.0
2462, 1.0
2478, 1.0
2493, 1.0
2508, 1.0
2524, 1.0
2548, 1.0
2573, 1.0
2597, 1.0
2622, 1.0
2646, 1.0
2690, 1.0
2718, 1.0
2726, 1.0
2734, 1.0
2742, 1.0
2750, 1.0
2758, 1.0
2771, 1.0
2784, 1.0
2796, 1.0
2810, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
2, 1.0
2, 1.0
2, 1.0
2, 1.0
3, 1.0
3, 1.0
3, 1.0
4, 1.0
5, 1.0
5, 1.0
6, 1.0
7, 1.0
7, 1.0
9, 1.0
11, 1.0
13, 1.0
15, 1.0
17, 1.0
27, 1.0
37, 1.0
48, 1.0
58, 1.0
68, 1.0
81, 1.0
94, 1.0
107, 1.0
121, 1.0
134, 1.0
147, 1.0
168, 1.0
189, 1.0
210, 1.0
231, 1.0
252, 1.0
273, 1.0
295, 1.0
316, 1.0
338, 1.0
360, 1.0
382, 1.0
403, 1.0
431, 1.0
459, 1.0
482, 1.0
505, 1.0
527, 1.0
550, 1.0
573, 1.0
595, 1.0
624, 1.0
652, 1.0
680, 1.0
709, 1.0
737, 1.0
766, 1.0
794, 1.0
832, 1.0
870, 1.0
908, 1.0
946, 1.0
984, 1.0
1022, 1.0
1091, 1.0
1160, 1.0
1166, 1.0
0, 1.0
0, 1.0
0, 1.0
1, 1.0
1, 1.0
1, 1.0
2, 1.0
3, 1.0
3, 1.0
4, 1.0
6, 1.0
8, 1.0
10, 1.0
12, 1.0
20, 1.0
28, 1.0
35, 1.0
41, 1.0
46, 1.0
51, 1.0
54, 1.0
58, 1.0
61, 1.0
65, 1.0
73, 1.0
80, 1.0
88, 1.0
95, 1.0
103, 1.0
117, 1.0
131, 1.0
145, 1.0
160, 1.0
174, 1.0
188, 1.0
209, 1.0
229, 1.0
250, 1.0
270, 1.0
290, 1.0
311, 1.0
333, 1.0
354, 1.0
376, 1.0
397, 1.0
419, 1.0
441, 1.0
476, 1.0
511, 1.0
546, 1.0
581, 1.0
616, 1.0
651, 1.0
692, 1.0
733, 1.0
773, 1.0
814, 1.0
854, 1.0
895, 1.0
1085, 1.0
1242, 1.0
1399, 1.0
1555, 1.0
1712, 1.0
1869, 1.0
2100, 1.0
2308, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
2, 1.0
2, 1.0
2, 1.0
3, 1.0
3, 1.0
3, 1.0
4, 1.0
5, 1.0
5, 1.0
8, 1.0
12, 1.0
15, 1.0
18, 1.0
38, 1.0
53, 1.0
68, 1.0
83, 1.0
99, 1.0
114, 1.0
130, 1.0
146, 1.0
162, 1.0
178, 1.0
194, 1.0
210, 1.0
232, 1.0
254, 1.0
277, 1.0
299, 1.0
321, 1.0
343, 1.0
372, 1.0
393, 1.0
414, 1.0
432, 1.0
450, 1.0
467, 1.0
485, 1.0
502, 1.0
524, 1.0
546, 1.0
568, 1.0
589, 1.0
611, 1.0
633, 1.0
662, 1.0
692, 1.0
722, 1.0
751, 1.0
781, 1.0
810, 1.0
913, 1.0
985, 1.0
1057, 1.0
1129, 1.0
1201, 1.0
1214, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
2, 1.0
2, 1.0
2, 1.0
3, 1.0
3, 1.0
3, 1.0
4, 1.0
5, 1.0
6, 1.0
7, 1.0
11, 1.0
14, 1.0
18, 1.0
22, 1.0
35, 1.0
48, 1.0
61, 1.0
74, 1.0
87, 1.0
103, 1.0
119, 1.0
134, 1.0
150, 1.0
165, 1.0
181, 1.0
202, 1.0
224, 1.0
245, 1.0
267, 1.0
288, 1.0
310, 1.0
333, 1.0
356, 1.0
379, 1.0
399, 1.0
418, 1.0
437, 1.0
438, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
2, 1.0
2, 1.0
2, 1.0
2, 1.0
3, 1.0
3, 1.0
3, 1.0
3, 1.0
4, 1.0
5, 1.0
6, 1.0
7, 1.0
10, 1.0
14, 1.0
17, 1.0
21, 1.0
35, 1.0
49, 1.0
64, 1.0
78, 1.0
92, 1.0
107, 1.0
123, 1.0
138, 1.0
153, 1.0
168, 1.0
184, 1.0
205, 1.0
227, 1.0
248, 1.0
270, 1.0
291, 1.0
312, 1.0
337, 1.0
361, 1.0
385, 1.0
404, 1.0
423, 1.0
441, 1.0
460, 1.0
479, 1.0
500, 1.0
522, 1.0
543, 1.0
564, 1.0
586, 1.0
607, 1.0
634, 1.0
662, 1.0
690, 1.0
717, 1.0
745, 1.0
772, 1.0
829, 1.0
885, 1.0
941, 1.0
997, 1.0
1053, 1.0
1141, 1.0
1228, 1.0
1315, 1.0
1402, 1.0
1486, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
2, 1.0
2, 1.0
2, 1.0
2, 1.0
2, 1.0
3, 1.0
3, 1.0
4, 1.0
4, 1.0
5, 1.0
5, 1.0
7, 1.0
8, 1.0
10, 1.0
11, 1.0
13, 1.0
14, 1.0
16, 1.0
18, 1.0
20, 1.0
23, 1.0
25, 1.0
27, 1.0
30, 1.0
38, 1.0
47, 1.0
56, 1.0
65, 1.0
74, 1.0
89, 1.0
105, 1.0
120, 1.0
136, 1.0
151, 1.0
166, 1.0
187, 1.0
208, 1.0
230, 1.0
251, 1.0
272, 1.0
293, 1.0
315, 1.0
337, 1.0
359, 1.0
381, 1.0
403, 1.0
425, 1.0
452, 1.0
480, 1.0
501, 1.0
523, 1.0
545, 1.0
567, 1.0
588, 1.0
610, 1.0
636, 1.0
661, 1.0
687, 1.0
713, 1.0
739, 1.0
764, 1.0
827, 1.0
889, 1.0
951, 1.0
1014, 1.0
1076, 1.0
1188, 1.0
1300, 1.0
1412, 1.0
1523, 1.0
1756, 1.0
1988, 1.0
2220, 1.0
2452, 1.0
2488, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
2, 1.0
2, 1.0
2, 1.0
3, 1.0
4, 1.0
4, 1.0
5, 1.0
6, 1.0
9, 1.0
12, 1.0
15, 1.0
18, 1.0
28, 1.0
37, 1.0
47, 1.0
56, 1.0
65, 1.0
80, 1.0
95, 1.0
110, 1.0
124, 1.0
139, 1.0
154, 1.0
174, 1.0
195, 1.0
216, 1.0
236, 1.0
257, 1.0
278, 1.0
300, 1.0
322, 1.0
344, 1.0
366, 1.0
388, 1.0
409, 1.0
446, 1.0
483, 1.0
519, 1.0
556, 1.0
593, 1.0
629, 1.0
666, 1.0
706, 1.0
745, 1.0
785, 1.0
825, 1.0
864, 1.0
904, 1.0
1001, 1.0
1099, 1.0
1196, 1.0
1293, 1.0
1381, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
2, 1.0
2, 1.0
2, 1.0
2, 1.0
3, 1.0
3, 1.0
3, 1.0
4, 1.0
5, 1.0
6, 1.0
7, 1.0
11, 1.0
14, 1.0
18, 1.0
22, 1.0
35, 1.0
49, 1.0
63, 1.0
77, 1.0
90, 1.0
106, 1.0
121, 1.0
136, 1.0
152, 1.0
167, 1.0
183, 1.0
204, 1.0
225, 1.0
247, 1.0
268, 1.0
290, 1.0
311, 1.0
335, 1.0
359, 1.0
384, 1.0
402, 1.0
421, 1.0
440, 1.0
459, 1.0
477, 1.0
499, 1.0
520, 1.0
541, 1.0
563, 1.0
584, 1.0
605, 1.0
633, 1.0
661, 1.0
665, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
2, 1.0
2, 1.0
2, 1.0
2, 1.0
3, 1.0
3, 1.0
4, 1.0
4, 1.0
5, 1.0
5, 1.0
6, 1.0
7, 1.0
8, 1.0
10, 1.0
11, 1.0
12, 1.0
19, 1.0
26, 1.0
33, 1.0
40, 1.0
47, 1.0
60, 1.0
73, 1.0
86, 1.0
99, 1.0
113, 1.0
128, 1.0
144, 1.0
159, 1.0
175, 1.0
191, 1.0
209, 1.0
227, 1.0
245, 1.0
263, 1.0
281, 1.0
302, 1.0
324, 1.0
346, 1.0
367, 1.0
389, 1.0
406, 1.0
423, 1.0
440, 1.0
457, 1.0
474, 1.0
495, 1.0
515, 1.0
536, 1.0
556, 1.0
577, 1.0
597, 1.0
623, 1.0
649, 1.0
674, 1.0
700, 1.0
726, 1.0
751, 1.0
808, 1.0
864, 1.0
920, 1.0
976, 1.0
1033, 1.0
1116, 1.0
1200, 1.0
1283, 1.0
1367, 1.0
1571, 1.0
1776, 1.0
1914, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
2, 1.0
2, 1.0
2, 1.0
3, 1.0
3, 1.0
4, 1.0
4, 1.0
5, 1.0
6, 1.0
8, 1.0
9, 1.0
11, 1.0
14, 1.0
18, 1.0
22, 1.0
26, 1.0
30, 1.0
42, 1.0
55, 1.0
68, 1.0
80, 1.0
93, 1.0
105, 1.0
125, 1.0
145, 1.0
165, 1.0
185, 1.0
205, 1.0
225, 1.0
246, 1.0
267, 1.0
288, 1.0
309, 1.0
330, 1.0
351, 1.0
378, 1.0
398, 1.0
418, 1.0
438, 1.0
454, 1.0
471, 1.0
487, 1.0
504, 1.0
520, 1.0
542, 1.0
564, 1.0
586, 1.0
608, 1.0
630, 1.0
652, 1.0
683, 1.0
715, 1.0
746, 1.0
778, 1.0
809, 1.0
841, 1.0
946, 1.0
1051, 1.0
1136, 1.0
1220, 1.0
1304, 1.0
1388, 1.0
1472, 1.0
1556, 1.0
1707, 1.0
1857, 1.0
2007, 1.0
2158, 1.0
2308, 1.0
2706, 1.0
3103, 1.0
3501, 1.0
3899, 1.0
3989, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
2, 1.0
2, 1.0
2, 1.0
3, 1.0
3, 1.0
4, 1.0
5, 1.0
6, 1.0
9, 1.0
13, 1.0
16, 1.0
20, 1.0
31, 1.0
43, 1.0
54, 1.0
66, 1.0
77, 1.0
93, 1.0
108, 1.0
123, 1.0
138, 1.0
154, 1.0
169, 1.0
190, 1.0
211, 1.0
232, 1.0
253, 1.0
274, 1.0
295, 1.0
318, 1.0
340, 1.0
362, 1.0
385, 1.0
407, 1.0
430, 1.0
472, 1.0
514, 1.0
556, 1.0
598, 1.0
640, 1.0
682, 1.0
730, 1.0
779, 1.0
828, 1.0
877, 1.0
925, 1.0
1031, 1.0
1136, 1.0
1241, 1.0
1347, 1.0
1808, 1.0
2270, 1.0
2732, 1.0
3194, 1.0
3656, 1.0
3989, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
2, 1.0
2, 1.0
2, 1.0
2, 1.0
3, 1.0
3, 1.0
4, 1.0
4, 1.0
5, 1.0
5, 1.0
6, 1.0
8, 1.0
9, 1.0
10, 1.0
11, 1.0
12, 1.0
16, 1.0
21, 1.0
25, 1.0
29, 1.0
33, 1.0
45, 1.0
57, 1.0
69, 1.0
81, 1.0
94, 1.0
109, 1.0
124, 1.0
140, 1.0
155, 1.0
171, 1.0
186, 1.0
207, 1.0
229, 1.0
250, 1.0
271, 1.0
293, 1.0
314, 1.0
339, 1.0
363, 1.0
384, 1.0
404, 1.0
424, 1.0
441, 1.0
457, 1.0
474, 1.0
490, 1.0
507, 1.0
528, 1.0
549, 1.0
570, 1.0
591, 1.0
612, 1.0
633, 1.0
658, 1.0


==> evaluation/alena_benchmark/req1/Qualitative/posRho.txt <==

0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
2, 1.0
2, 1.0
2, 1.0
2, 1.0
3, 1.0
3, 1.0
3, 1.0
4, 1.0
5, 1.0
6, 1.0
7, 1.0
8, 1.0
9, 1.0
12, 1.0
15, 1.0
18, 1.0
21, 1.0
24, 1.0
28, 1.0
32, 1.0
36, 1.0
40, 1.0
45, 1.0
51, 1.0
57, 1.0
63, 1.0
68, 1.0
74, 1.0
88, 1.0
102, 1.0
116, 1.0
129, 1.0
143, 1.0
158, 1.0
173, 1.0
188, 1.0
202, 1.0
217, 1.0
232, 1.0
254, 1.0
275, 1.0
297, 1.0
318, 1.0
339, 1.0
361, 1.0
384, 1.0
402, 1.0
419, 1.0
437, 1.0
451, 1.0
466, 1.0
480, 1.0
495, 1.0
509, 1.0
526, 1.0
544, 1.0
561, 1.0
579, 1.0
597, 1.0
614, 1.0
640, 1.0
667, 1.0
693, 1.0
719, 1.0
746, 1.0
772, 1.0
827, 1.0
881, 1.0
936, 1.0
991, 1.0
1045, 1.0
1135, 1.0
1225, 1.0
1315, 1.0
1405, 1.0
1588, 1.0
1772, 1.0
1955, 1.0
2139, 1.0
2323, 1.0
2697, 1.0
3071, 0.0
3445, 0.0
3818, 0.0
3989, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
1, 0.0
2, 0.0
2, 0.0
3, 0.0
4, 0.0
5, 0.0
7, 0.0
10, 0.0
13, 0.0
16, 0.0
24, 0.0
31, 0.0
37, 0.0
42, 0.0
47, 0.0
52, 0.0
57, 0.0
62, 0.0
68, 0.0
75, 0.0
81, 0.0
88, 0.0
94, 0.0
105, 0.0
117, 0.0
128, 0.0
139, 0.0
151, 0.0
162, 0.0
184, 0.0
197, 0.0
202, 0.0
206, 0.0
210, 0.0
215, 0.0
219, 0.0
223, 0.0
227, 0.0
236, 0.0
245, 0.0
254, 0.0
263, 0.0
272, 0.0
290, 0.0
309, 0.0
328, 0.0
346, 0.0
365, 0.0
384, 0.0
415, 0.0
447, 0.0
478, 0.0
509, 0.0
541, 0.0
566, 0.0
574, 0.0
582, 0.0
590, 0.0
598, 0.0
606, 0.0
614, 0.0
626, 0.0
638, 0.0
649, 0.0
661, 0.0
673, 0.0
684, 0.0
709, 0.0
734, 0.0
759, 0.0
784, 0.0
808, 0.0
833, 0.0
893, 0.0
952, 0.0
1011, 0.0
1070, 0.0
1130, 0.0
1149, 0.0
1169, 0.0
1188, 0.0
1208, 0.0
1227, 0.0
1247, 0.0
1280, 0.0
1314, 0.0
1348, 0.0
1382, 0.0
1416, 0.0
1483, 0.0
1532, 0.0
1546, 0.0
1560, 0.0
1574, 0.0
1588, 0.0
1602, 0.0
1629, 0.0
1652, 0.0
1675, 0.0
1697, 0.0
1720, 0.0
1743, 0.0
1783, 0.0
1822, 0.0
1862, 0.0
1902, 0.0
1942, 0.0
1996, 0.0
2022, 0.0
2029, 0.0
2036, 0.0
2043, 0.0
2050, 0.0
2057, 0.0
2064, 0.0
2072, 0.0
2080, 0.0
2088, 0.0
2096, 0.0
2105, 0.0
2118, 0.0
2131, 0.0
2141, 0.0
2151, 0.0
2161, 0.0
2172, 0.0
2182, 0.0
2208, 0.0
2229, 0.0
2250, 0.0
2271, 0.0
2292, 0.0
2349, 0.0
2391, 0.0
2434, 0.0
2477, 0.0
2498, 0.0
2510, 0.0
2513, 0.0
2516, 0.0
2520, 0.0
2523, 0.0
2527, 0.0
2536, 0.0
2546, 0.0
2555, 0.0
2564, 0.0
2574, 0.0
2590, 0.0
2606, 0.0
2622, 0.0
2638, 0.0
2654, 0.0
2677, 0.0
2700, 0.0
2724, 0.0
2747, 0.0
2770, 0.0
2847, 0.0
2902, 0.0
2956, 0.0
2989, 0.0
2998, 0.0
3006, 0.0
3015, 0.0
3024, 0.0
3033, 0.0
3044, 0.0
3056, 0.0
3067, 0.0
3078, 0.0
3090, 0.0
3113, 0.0
3136, 0.0
3158, 0.0
3181, 0.0
3204, 0.0
3241, 0.0
3278, 0.0
3315, 0.0
3351, 0.0
3388, 0.0
3448, 0.0
3485, 0.0
3497, 0.0
3509, 0.0
3521, 0.0
3533, 0.0
3545, 0.0
3557, 0.0
3574, 0.0
3592, 0.0
3609, 0.0
3627, 0.0
3644, 0.0
3662, 0.0
3692, 0.0
3723, 0.0
3754, 0.0
3784, 0.0
3815, 0.0
3846, 0.0
3941, 0.0
3989, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
1, 0.0
2, 0.0
2, 0.0
3, 0.0
4, 0.0
5, 0.0
7, 0.0
10, 0.0
13, 0.0
15, 0.0
23, 0.0
31, 0.0
39, 0.0
42, 0.0
44, 0.0
46, 0.0
49, 0.0
56, 0.0
62, 0.0
68, 0.0
74, 0.0
80, 0.0
96, 0.0
112, 0.0
128, 0.0
144, 0.0
161, 0.0
176, 0.0
190, 0.0
201, 0.0
212, 0.0
222, 0.0
233, 0.0
244, 0.0
258, 0.0
272, 0.0
286, 0.0
300, 0.0
314, 0.0
338, 0.0
363, 0.0
387, 0.0
412, 0.0
437, 0.0
488, 0.0
522, 0.0
532, 0.0
542, 0.0
552, 0.0
562, 0.0
573, 0.0
593, 0.0
614, 0.0
635, 0.0
656, 0.0
677, 0.0
714, 0.0
752, 0.0
789, 0.0
826, 0.0
901, 0.0
975, 0.0
1036, 0.0
1097, 0.0
1158, 0.0
1219, 0.0
1252, 0.0
1261, 0.0
1269, 0.0
1277, 0.0
1286, 0.0
1299, 0.0
1313, 0.0
1327, 0.0
1341, 0.0
1353, 0.0
1366, 0.0
1379, 0.0
1406, 0.0
1432, 0.0
1459, 0.0
1486, 0.0
1519, 0.0
1551, 0.0
1584, 0.0
1601, 0.0
1611, 0.0
1617, 0.0
1623, 0.0
1629, 0.0
1635, 0.0
1644, 0.0
1653, 0.0
1661, 0.0
1670, 0.0
1682, 0.0
1695, 0.0
1708, 0.0
1720, 0.0
1733, 0.0
1746, 0.0
1759, 0.0
1772, 0.0
1785, 0.0
1798, 0.0
1819, 0.0
1840, 0.0
1861, 0.0
1882, 0.0
1903, 0.0
1940, 0.0
1977, 0.0
1981, 0.0
1984, 0.0
1987, 0.0
1991, 0.0
1994, 0.0
2004, 0.0
2014, 0.0
2024, 0.0
2033, 0.0
2043, 0.0
2059, 0.0
2075, 0.0
2092, 0.0
2108, 0.0
2124, 0.0
2149, 0.0
2173, 0.0
2198, 0.0
2222, 0.0
2261, 0.0
2299, 0.0
2337, 0.0
2347, 0.0
2357, 0.0
2367, 0.0
2376, 0.0
2386, 0.0
2406, 0.0
2426, 0.0
2446, 0.0
2466, 0.0
2486, 0.0
2514, 0.0
2542, 0.0
2569, 0.0
2597, 0.0
2625, 0.0
2691, 0.0
2710, 0.0
2728, 0.0
2747, 0.0
2765, 0.0
2783, 0.0
2811, 0.0
2838, 0.0
2866, 0.0
2893, 0.0
2921, 0.0
2973, 0.0
3026, 0.0
3079, 0.0
3131, 0.0
3184, 0.0
3237, 0.0
3291, 0.0
3346, 0.0
3401, 0.0
3434, 0.0
3444, 0.0
3454, 0.0
3464, 0.0
3474, 0.0
3484, 0.0
3503, 0.0
3523, 0.0
3543, 0.0
3563, 0.0
3583, 0.0
3608, 0.0
3633, 0.0
3640, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
2, 0.0
2, 0.0
2, 0.0
3, 0.0
3, 0.0
4, 0.0
5, 0.0
5, 0.0
6, 0.0
10, 0.0
14, 0.0
18, 0.0
21, 0.0
32, 0.0
43, 0.0
54, 0.0
65, 0.0
76, 0.0
91, 0.0
106, 0.0
121, 0.0
137, 0.0
152, 0.0
167, 0.0
189, 0.0
210, 0.0
232, 0.0
254, 0.0
275, 0.0
297, 0.0
319, 0.0
336, 0.0
0, 0.0
1, 0.0
1, 0.0
1, 0.0
2, 0.0
2, 0.0
5, 0.0
7, 0.0
9, 0.0
16, 0.0
23, 0.0
30, 0.0
38, 0.0
48, 0.0
58, 0.0
68, 0.0
77, 0.0
85, 0.0
93, 0.0
102, 0.0
110, 0.0
126, 0.0
141, 0.0
157, 0.0
172, 0.0
188, 0.0
203, 0.0
217, 0.0
230, 0.0
244, 0.0
257, 0.0
271, 0.0
281, 0.0
292, 0.0
302, 0.0
313, 0.0
323, 0.0
349, 0.0
369, 0.0
389, 0.0
408, 0.0
428, 0.0
482, 0.0
523, 0.0
565, 0.0
606, 0.0
648, 0.0
689, 0.0
700, 0.0
710, 0.0
721, 0.0
731, 0.0
741, 0.0
758, 0.0
775, 0.0
791, 0.0
808, 0.0
825, 0.0
850, 0.0
876, 0.0
901, 0.0
926, 0.0
952, 0.0
1020, 0.0
1088, 0.0
1142, 0.0
1196, 0.0
1210, 0.0
1225, 0.0
1239, 0.0
1253, 0.0
1267, 0.0
1289, 0.0
1312, 0.0
1334, 0.0
1356, 0.0
1378, 0.0
1430, 0.0
1471, 0.0
1512, 0.0
1552, 0.0
1593, 0.0
1644, 0.0
1696, 0.0
1713, 0.0
1729, 0.0
1746, 0.0
1763, 0.0
1779, 0.0
1806, 0.0
1833, 0.0
1860, 0.0
1886, 0.0
1913, 0.0
1968, 0.0
2023, 0.0
2078, 0.0
2133, 0.0
2188, 0.0
2264, 0.0
2341, 0.0
2417, 0.0
2490, 0.0
2563, 0.0
2635, 0.0
2708, 0.0
2731, 0.0
2754, 0.0
2777, 0.0
2799, 0.0
2822, 0.0
2850, 0.0
2877, 0.0
2905, 0.0
2933, 0.0
2960, 0.0
3047, 0.0
3134, 0.0
3190, 0.0
3204, 0.0
3218, 0.0
3233, 0.0
3247, 0.0
3261, 0.0
3281, 0.0
3301, 0.0
3321, 0.0
3341, 0.0
3361, 0.0
3398, 0.0
3427, 0.0
3455, 0.0
3484, 0.0
3513, 0.0
3553, 0.0
3593, 0.0
3634, 0.0
3674, 0.0
3696, 0.0
3702, 0.0
3708, 0.0
3713, 0.0
3719, 0.0
3725, 0.0
3734, 0.0
3742, 0.0
3751, 0.0
3759, 0.0
3768, 0.0
3783, 0.0
3798, 0.0
3813, 0.0
3828, 0.0
3843, 0.0
3859, 0.0
3875, 0.0
3891, 0.0
3907, 0.0
3924, 0.0
3955, 0.0
3987, 0.0
3988, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
1, 0.0
2, 0.0
2, 0.0
3, 0.0
4, 0.0
4, 0.0
7, 0.0
10, 0.0
12, 0.0
15, 0.0
19, 0.0
23, 0.0
27, 0.0
31, 0.0
39, 0.0
41, 0.0
43, 0.0
45, 0.0
46, 0.0
48, 0.0
52, 0.0
56, 0.0
60, 0.0
63, 0.0
67, 0.0
78, 0.0
89, 0.0
100, 0.0
111, 0.0
122, 0.0
138, 0.0
154, 0.0
170, 0.0
185, 0.0
196, 0.0
207, 0.0
218, 0.0
229, 0.0
240, 0.0
254, 0.0
267, 0.0
281, 0.0
294, 0.0
308, 0.0
332, 0.0
356, 0.0
381, 0.0
405, 0.0
430, 0.0
484, 0.0
501, 0.0
519, 0.0
536, 0.0
554, 0.0
571, 0.0
595, 0.0
619, 0.0
643, 0.0
666, 0.0
690, 0.0
743, 0.0
796, 0.0
848, 0.0
901, 0.0
954, 0.0
1008, 0.0
1032, 0.0
1038, 0.0
1045, 0.0
1052, 0.0
1058, 0.0
1073, 0.0
1088, 0.0
1102, 0.0
1117, 0.0
1130, 0.0
1144, 0.0
1154, 0.0
1165, 0.0
1176, 0.0
1209, 0.0
1242, 0.0
1275, 0.0
1308, 0.0
1316, 0.0
1325, 0.0
1334, 0.0
1342, 0.0
1351, 0.0
1360, 0.0
1369, 0.0
1378, 0.0
1387, 0.0
1396, 0.0
1412, 0.0
1428, 0.0
1441, 0.0
1453, 0.0
1466, 0.0
1478, 0.0
1491, 0.0
1510, 0.0
1529, 0.0
1549, 0.0
1568, 0.0
1587, 0.0
1599, 0.0
1603, 0.0
1607, 0.0
1611, 0.0
1615, 0.0
1619, 0.0
1623, 0.0
1629, 0.0
1635, 0.0
1641, 0.0
1647, 0.0
1653, 0.0
1667, 0.0
1681, 0.0
1695, 0.0
1710, 0.0
1724, 0.0
1746, 0.0
1767, 0.0
1789, 0.0
1811, 0.0
1832, 0.0
1878, 0.0
1889, 0.0
1901, 0.0
1912, 0.0
1923, 0.0
1934, 0.0
1954, 0.0
1973, 0.0
1992, 0.0
2012, 0.0
2031, 0.0
2067, 0.0
2103, 0.0
2138, 0.0
2174, 0.0
2181, 0.0
2189, 0.0
2196, 0.0
2212, 0.0
2228, 0.0
2245, 0.0
2261, 0.0
2289, 0.0
2318, 0.0
2347, 0.0
2376, 0.0
2404, 0.0
2447, 0.0
2462, 0.0
2478, 0.0
2493, 0.0
2508, 0.0
2524, 0.0
2548, 0.0
2573, 0.0
2597, 0.0
2622, 0.0
2646, 0.0
2690, 0.0
2718, 0.0
2726, 0.0
2734, 0.0
2742, 0.0
2750, 0.0
2758, 0.0
2771, 0.0
2784, 0.0
2796, 0.0
2810, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
2, 0.0
2, 0.0
2, 0.0
2, 0.0
3, 0.0
3, 0.0
3, 0.0
4, 0.0
5, 0.0
5, 0.0
6, 0.0
7, 0.0
7, 0.0
9, 0.0
11, 0.0
13, 0.0
15, 0.0
17, 0.0
27, 0.0
37, 0.0
48, 0.0
58, 0.0
68, 0.0
81, 0.0
94, 0.0
107, 0.0
121, 0.0
134, 0.0
147, 0.0
168, 0.0
189, 0.0
210, 0.0
231, 0.0
252, 0.0
273, 0.0
295, 0.0
316, 0.0
338, 0.0
360, 0.0
382, 0.0
403, 0.0
431, 0.0
459, 0.0
482, 0.0
505, 0.0
527, 0.0
550, 0.0
573, 0.0
595, 0.0
624, 0.0
652, 0.0
680, 0.0
709, 0.0
737, 0.0
766, 0.0
794, 0.0
832, 0.0
870, 0.0
908, 0.0
946, 0.0
984, 0.0
1022, 0.0
1091, 0.0
1160, 0.0
1166, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
1, 0.0
2, 0.0
3, 0.0
3, 0.0
4, 0.0
6, 0.0
8, 0.0
10, 0.0
12, 0.0
20, 0.0
28, 0.0
35, 0.0
41, 0.0
46, 0.0
51, 0.0
54, 0.0
58, 0.0
61, 0.0
65, 0.0
73, 0.0
80, 0.0
88, 0.0
95, 0.0
103, 0.0
117, 0.0
131, 0.0
145, 0.0
160, 0.0
174, 0.0
188, 0.0
209, 0.0
229, 0.0
250, 0.0
270, 0.0
290, 0.0
311, 0.0
333, 0.0
354, 0.0
376, 0.0
397, 0.0
419, 0.0
441, 0.0
476, 0.0
511, 0.0
546, 0.0
581, 0.0
616, 0.0
651, 0.0
692, 0.0
733, 0.0
773, 0.0
814, 0.0
854, 0.0
895, 0.0
1085, 0.0
1242, 0.0
1399, 0.0
1555, 0.0
1712, 0.0
1869, 0.0
2100, 0.0
2308, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
2, 0.0
2, 0.0
2, 0.0
3, 0.0
3, 0.0
3, 0.0
4, 0.0
5, 0.0
5, 0.0
8, 0.0
12, 0.0
15, 0.0
18, 0.0
38, 0.0
53, 0.0
68, 0.0
83, 0.0
99, 0.0
114, 0.0
130, 0.0
146, 0.0
162, 0.0
178, 0.0
194, 0.0
210, 0.0
232, 0.0
254, 0.0
277, 0.0
299, 0.0
321, 0.0
343, 0.0
372, 0.0
393, 0.0
414, 0.0
432, 0.0
450, 0.0
467, 0.0
485, 0.0
502, 0.0
524, 0.0
546, 0.0
568, 0.0
589, 0.0
611, 0.0
633, 0.0
662, 0.0
692, 0.0
722, 0.0
751, 0.0
781, 0.0
810, 0.0
913, 0.0
985, 0.0
1057, 0.0
1129, 0.0
1201, 0.0
1214, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
2, 0.0
2, 0.0
2, 0.0
3, 0.0
3, 0.0
3, 0.0
4, 0.0
5, 0.0
6, 0.0
7, 0.0
11, 0.0
14, 0.0
18, 0.0
22, 0.0
35, 0.0
48, 0.0
61, 0.0
74, 0.0
87, 0.0
103, 0.0
119, 0.0
134, 0.0
150, 0.0
165, 0.0
181, 0.0
202, 0.0
224, 0.0
245, 0.0
267, 0.0
288, 0.0
310, 0.0
333, 0.0
356, 0.0
379, 0.0
399, 0.0
418, 0.0
437, 0.0
438, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
2, 0.0
2, 0.0
2, 0.0
2, 0.0
3, 0.0
3, 0.0
3, 0.0
3, 0.0
4, 0.0
5, 0.0
6, 0.0
7, 0.0
10, 0.0
14, 0.0
17, 0.0
21, 0.0
35, 0.0
49, 0.0
64, 0.0
78, 0.0
92, 0.0
107, 0.0
123, 0.0
138, 0.0
153, 0.0
168, 0.0
184, 0.0
205, 0.0
227, 0.0
248, 0.0
270, 0.0
291, 0.0
312, 0.0
337, 0.0
361, 0.0
385, 0.0
404, 0.0
423, 0.0
441, 0.0
460, 0.0
479, 0.0
500, 0.0
522, 0.0
543, 0.0
564, 0.0
586, 0.0
607, 0.0
634, 0.0
662, 0.0
690, 0.0
717, 0.0
745, 0.0
772, 0.0
829, 0.0
885, 0.0
941, 0.0
997, 0.0
1053, 0.0
1141, 0.0
1228, 0.0
1315, 0.0
1402, 0.0
1486, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
2, 0.0
2, 0.0
2, 0.0
2, 0.0
2, 0.0
3, 0.0
3, 0.0
4, 0.0
4, 0.0
5, 0.0
5, 0.0
7, 0.0
8, 0.0
10, 0.0
11, 0.0
13, 0.0
14, 0.0
16, 0.0
18, 0.0
20, 0.0
23, 0.0
25, 0.0
27, 0.0
30, 0.0
38, 0.0
47, 0.0
56, 0.0
65, 0.0
74, 0.0
89, 0.0
105, 0.0
120, 0.0
136, 0.0
151, 0.0
166, 0.0
187, 0.0
208, 0.0
230, 0.0
251, 0.0
272, 0.0
293, 0.0
315, 0.0
337, 0.0
359, 0.0
381, 0.0
403, 0.0
425, 0.0
452, 0.0
480, 0.0
501, 0.0
523, 0.0
545, 0.0
567, 0.0
588, 0.0
610, 0.0
636, 0.0
661, 0.0
687, 0.0
713, 0.0
739, 0.0
764, 0.0
827, 0.0
889, 0.0
951, 0.0
1014, 0.0
1076, 0.0
1188, 0.0
1300, 0.0
1412, 0.0
1523, 0.0
1756, 0.0
1988, 0.0
2220, 0.0
2452, 0.0
2488, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
2, 0.0
2, 0.0
2, 0.0
3, 0.0
4, 0.0
4, 0.0
5, 0.0
6, 0.0
9, 0.0
12, 0.0
15, 0.0
18, 0.0
28, 0.0
37, 0.0
47, 0.0
56, 0.0
65, 0.0
80, 0.0
95, 0.0
110, 0.0
124, 0.0
139, 0.0
154, 0.0
174, 0.0
195, 0.0
216, 0.0
236, 0.0
257, 0.0
278, 0.0
300, 0.0
322, 0.0
344, 0.0
366, 0.0
388, 0.0
409, 0.0
446, 0.0
483, 0.0
519, 0.0
556, 0.0
593, 0.0
629, 0.0
666, 0.0
706, 0.0
745, 0.0
785, 0.0
825, 0.0
864, 0.0
904, 0.0
1001, 0.0
1099, 0.0
1196, 0.0
1293, 0.0
1381, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
2, 0.0
2, 0.0
2, 0.0
2, 0.0
3, 0.0
3, 0.0
3, 0.0
4, 0.0
5, 0.0
6, 0.0
7, 0.0
11, 0.0
14, 0.0
18, 0.0
22, 0.0
35, 0.0
49, 0.0
63, 0.0
77, 0.0
90, 0.0
106, 0.0
121, 0.0
136, 0.0
152, 0.0
167, 0.0
183, 0.0
204, 0.0
225, 0.0
247, 0.0
268, 0.0
290, 0.0
311, 0.0
335, 0.0
359, 0.0
384, 0.0
402, 0.0
421, 0.0
440, 0.0
459, 0.0
477, 0.0
499, 0.0
520, 0.0
541, 0.0
563, 0.0
584, 0.0
605, 0.0
633, 0.0
661, 0.0
665, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
2, 0.0
2, 0.0
2, 0.0
2, 0.0
3, 0.0
3, 0.0
4, 0.0
4, 0.0
5, 0.0
5, 0.0
6, 0.0
7, 0.0
8, 0.0
10, 0.0
11, 0.0
12, 0.0
19, 0.0
26, 0.0
33, 0.0
40, 0.0
47, 0.0
60, 0.0
73, 0.0
86, 0.0
99, 0.0
113, 0.0
128, 0.0
144, 0.0
159, 0.0
175, 0.0
191, 0.0
209, 0.0
227, 0.0
245, 0.0
263, 0.0
281, 0.0
302, 0.0
324, 0.0
346, 0.0
367, 0.0
389, 0.0
406, 0.0
423, 0.0
440, 0.0
457, 0.0
474, 0.0
495, 0.0
515, 0.0
536, 0.0
556, 0.0
577, 0.0
597, 0.0
623, 0.0
649, 0.0
674, 0.0
700, 0.0
726, 0.0
751, 0.0
808, 0.0
864, 0.0
920, 0.0
976, 0.0
1033, 0.0
1116, 0.0
1200, 0.0
1283, 0.0
1367, 0.0
1571, 0.0
1776, 0.0
1914, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
2, 0.0
2, 0.0
2, 0.0
3, 0.0
3, 0.0
4, 0.0
4, 0.0
5, 0.0
6, 0.0
8, 0.0
9, 0.0
11, 0.0
14, 0.0
18, 0.0
22, 0.0
26, 0.0
30, 0.0
42, 0.0
55, 0.0
68, 0.0
80, 0.0
93, 0.0
105, 0.0
125, 0.0
145, 0.0
165, 0.0
185, 0.0
205, 0.0
225, 0.0
246, 0.0
267, 0.0
288, 0.0
309, 0.0
330, 0.0
351, 0.0
378, 0.0
398, 0.0
418, 0.0
438, 0.0
454, 0.0
471, 0.0
487, 0.0
504, 0.0
520, 0.0
542, 0.0
564, 0.0
586, 0.0
608, 0.0
630, 0.0
652, 0.0
683, 0.0
715, 0.0
746, 0.0
778, 0.0
809, 0.0
841, 0.0
946, 0.0
1051, 0.0
1136, 0.0
1220, 0.0
1304, 0.0
1388, 0.0
1472, 0.0
1556, 0.0
1707, 0.0
1857, 0.0
2007, 0.0
2158, 0.0
2308, 0.0
2706, 0.0
3103, 0.0
3501, 0.0
3899, 0.0
3989, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
2, 0.0
2, 0.0
2, 0.0
3, 0.0
3, 0.0
4, 0.0
5, 0.0
6, 0.0
9, 0.0
13, 0.0
16, 0.0
20, 0.0
31, 0.0
43, 0.0
54, 0.0
66, 0.0
77, 0.0
93, 0.0
108, 0.0
123, 0.0
138, 0.0
154, 0.0
169, 0.0
190, 0.0
211, 0.0
232, 0.0
253, 0.0
274, 0.0
295, 0.0
318, 0.0
340, 0.0
362, 0.0
385, 0.0
407, 0.0
430, 0.0
472, 0.0
514, 0.0
556, 0.0
598, 0.0
640, 0.0
682, 0.0
730, 0.0
779, 0.0
828, 0.0
877, 0.0
925, 0.0
1031, 0.0
1136, 0.0
1241, 0.0
1347, 0.0
1808, 0.0
2270, 0.0
2732, 0.0
3194, 0.0
3656, 0.0
3989, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
2, 0.0
2, 0.0
2, 0.0
2, 0.0
3, 0.0
3, 0.0
4, 0.0
4, 0.0
5, 0.0
5, 0.0
6, 0.0
8, 0.0
9, 0.0
10, 0.0
11, 0.0
12, 0.0
16, 0.0
21, 0.0
25, 0.0
29, 0.0
33, 0.0
45, 0.0
57, 0.0
69, 0.0
81, 0.0
94, 0.0
109, 0.0
124, 0.0
140, 0.0
155, 0.0
171, 0.0
186, 0.0
207, 0.0
229, 0.0
250, 0.0
271, 0.0
293, 0.0
314, 0.0
339, 0.0
363, 0.0
384, 0.0
404, 0.0
424, 0.0
441, 0.0
457, 0.0
474, 0.0
490, 0.0
507, 0.0
528, 0.0
549, 0.0
570, 0.0
591, 0.0
612, 0.0
633, 0.0
658, 0.0


==> evaluation/alena_benchmark/req1/Quantitative/negRho.txt <==

0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
2, 0.0
2, 0.0
2, 0.0
2, 0.0
3, 0.0
3, 0.0
3, 0.0
4, 0.0
5, 0.0
6, 0.0
7, 0.0
8, 0.0
9, 0.0
12, 0.0
15, 0.0
18, 0.0
21, 0.0
24, 0.0
28, 0.0
32, 0.0
36, 0.0
40, 0.0
45, 0.0
51, 0.0
57, 0.0
63, 0.0
68, 0.0
74, 0.0
88, 0.0
102, 0.0
116, 0.0
129, 0.0
143, 0.0
158, 0.0
173, 0.0
188, 0.0
202, 0.0
217, 0.0
232, 0.0
254, 0.0
275, 0.0
297, 0.0
318, 0.0
339, 0.0
361, 0.0
384, 0.0
402, 0.0
419, 0.0
437, 0.0
451, 0.0
466, 0.0
480, 0.0
495, 0.0
509, 0.0
526, 0.0
544, 0.0
561, 0.0
579, 0.0
597, 0.0
614, 0.0
640, 0.0
667, 0.0
693, 0.0
719, 0.0
746, 0.0
772, 0.0
827, 0.0
881, 0.0
936, 0.0
991, 0.0
1045, 0.0
1135, 0.0
1225, 0.0
1315, 0.0
1405, 0.0
1588, 0.0
1772, 0.0
1955, 0.0
2139, 0.0
2323, 0.0
2697, 0.0
3071, 72.0
3445, 518.0
3818, 1337.0
3989, 2327.0
0, 2327.0
0, 2327.0
1, 2327.0
1, 2327.0
1, 2327.0
2, 2327.0
2, 2327.0
3, 2327.0
4, 2327.0
5, 2327.0
7, 2327.0
10, 2327.0
13, 2327.0
16, 2327.0
24, 2327.0
31, 2327.0
37, 2327.0
42, 2327.0
47, 2327.0
52, 2327.0
57, 2327.0
62, 2327.0
68, 2327.0
75, 2327.0
81, 2327.0
88, 2327.0
94, 2327.0
105, 2327.0
117, 2327.0
128, 2327.0
139, 2327.0
151, 2327.0
162, 2327.0
184, 2327.0
197, 2327.0
202, 2327.0
206, 2327.0
210, 2327.0
215, 2327.0
219, 2327.0
223, 2327.0
227, 2327.0
236, 2327.0
245, 2327.0
254, 2327.0
263, 2327.0
272, 2327.0
290, 2327.0
309, 2327.0
328, 2327.0
346, 2327.0
365, 2327.0
384, 2327.0
415, 2327.0
447, 2327.0
478, 2327.0
509, 2327.0
541, 2327.0
566, 2327.0
574, 2327.0
582, 2327.0
590, 2327.0
598, 2327.0
606, 2327.0
614, 2327.0
626, 2327.0
638, 2327.0
649, 2327.0
661, 2327.0
673, 2327.0
684, 2327.0
709, 2327.0
734, 2327.0
759, 2327.0
784, 2327.0
808, 2327.0
833, 2327.0
893, 2327.0
952, 2327.0
1011, 2327.0
1070, 2327.0
1130, 2327.0
1149, 2327.0
1169, 2327.0
1188, 2327.0
1208, 2327.0
1227, 2327.0
1247, 2327.0
1280, 2327.0
1314, 2327.0
1348, 2327.0
1382, 2327.0
1416, 2327.0
1483, 2327.0
1532, 2327.0
1546, 2327.0
1560, 2327.0
1574, 2327.0
1588, 2327.0
1602, 2327.0
1629, 2327.0
1652, 2327.0
1675, 2327.0
1697, 2327.0
1720, 2327.0
1743, 2327.0
1783, 2327.0
1822, 2327.0
1862, 2327.0
1902, 2327.0
1942, 2327.0
1996, 2327.0
2022, 2327.0
2029, 2327.0
2036, 2327.0
2043, 2327.0
2050, 2327.0
2057, 2327.0
2064, 2327.0
2072, 2327.0
2080, 2327.0
2088, 2327.0
2096, 2327.0
2105, 2327.0
2118, 2327.0
2131, 2327.0
2141, 2327.0
2151, 2327.0
2161, 2327.0
2172, 2327.0
2182, 2327.0
2208, 2327.0
2229, 2327.0
2250, 2327.0
2271, 2327.0
2292, 2327.0
2349, 2327.0
2391, 2327.0
2434, 2327.0
2477, 2327.0
2498, 2327.0
2510, 2327.0
2513, 2327.0
2516, 2327.0
2520, 2327.0
2523, 2327.0
2527, 2327.0
2536, 2327.0
2546, 2327.0
2555, 2327.0
2564, 2327.0
2574, 2327.0
2590, 2327.0
2606, 2327.0
2622, 2327.0
2638, 2327.0
2654, 2327.0
2677, 2327.0
2700, 2327.0
2724, 2327.0
2747, 2327.0
2770, 2327.0
2847, 2327.0
2902, 2327.0
2956, 2327.0
2989, 2327.0
2998, 2327.0
3006, 2334.0
3015, 2350.0
3024, 2375.0
3033, 2409.0
3044, 2454.0
3056, 2511.0
3067, 2579.0
3078, 2658.0
3090, 2749.0
3113, 2863.0
3136, 3000.0
3158, 3159.0
3181, 3341.0
3204, 3546.0
3241, 3788.0
3278, 4067.0
3315, 4383.0
3351, 4735.0
3388, 5124.0
3448, 5573.0
3485, 6059.0
3497, 6557.0
3509, 7067.0
3521, 7589.0
3533, 8123.0
3545, 8669.0
3557, 9227.0
3574, 9802.0
3592, 10395.0
3609, 11005.0
3627, 11633.0
3644, 12278.0
3662, 12941.0
3692, 13634.0
3723, 14358.0
3754, 15113.0
3784, 15898.0
3815, 16714.0
3846, 17561.0
3941, 18503.0
3989, 19493.0
0, 19493.0
0, 19493.0
1, 19493.0
1, 19493.0
1, 19493.0
2, 19493.0
2, 19493.0
3, 19493.0
4, 19493.0
5, 19493.0
7, 19493.0
10, 19493.0
13, 19493.0
15, 19493.0
23, 19493.0
31, 19493.0
39, 19493.0
42, 19493.0
44, 19493.0
46, 19493.0
49, 19493.0
56, 19493.0
62, 19493.0
68, 19493.0
74, 19493.0
80, 19493.0
96, 19493.0
112, 19493.0
128, 19493.0
144, 19493.0
161, 19493.0
176, 19493.0
190, 19493.0
201, 19493.0
212, 19493.0
222, 19493.0
233, 19493.0
244, 19493.0
258, 19493.0
272, 19493.0
286, 19493.0
300, 19493.0
314, 19493.0
338, 19493.0
363, 19493.0
387, 19493.0
412, 19493.0
437, 19493.0
488, 19493.0
522, 19493.0
532, 19493.0
542, 19493.0
552, 19493.0
562, 19493.0
573, 19493.0
593, 19493.0
614, 19493.0
635, 19493.0
656, 19493.0
677, 19493.0
714, 19493.0
752, 19493.0
789, 19493.0
826, 19493.0
901, 19493.0
975, 19493.0
1036, 19493.0
1097, 19493.0
1158, 19493.0
1219, 19493.0
1252, 19493.0
1261, 19493.0
1269, 19493.0
1277, 19493.0
1286, 19493.0
1299, 19493.0
1313, 19493.0
1327, 19493.0
1341, 19493.0
1353, 19493.0
1366, 19493.0
1379, 19493.0
1406, 19493.0
1432, 19493.0
1459, 19493.0
1486, 19493.0
1519, 19493.0
1551, 19493.0
1584, 19493.0
1601, 19493.0
1611, 19493.0
1617, 19493.0
1623, 19493.0
1629, 19493.0
1635, 19493.0
1644, 19493.0
1653, 19493.0
1661, 19493.0
1670, 19493.0
1682, 19493.0
1695, 19493.0
1708, 19493.0
1720, 19493.0
1733, 19493.0
1746, 19493.0
1759, 19493.0
1772, 19493.0
1785, 19493.0
1798, 19493.0
1819, 19493.0
1840, 19493.0
1861, 19493.0
1882, 19493.0
1903, 19493.0
1940, 19493.0
1977, 19493.0
1981, 19493.0
1984, 19493.0
1987, 19493.0
1991, 19493.0
1994, 19493.0
2004, 19493.0
2014, 19493.0
2024, 19493.0
2033, 19493.0
2043, 19493.0
2059, 19493.0
2075, 19493.0
2092, 19493.0
2108, 19493.0
2124, 19493.0
2149, 19493.0
2173, 19493.0
2198, 19493.0
2222, 19493.0
2261, 19493.0
2299, 19493.0
2337, 19493.0
2347, 19493.0
2357, 19493.0
2367, 19493.0
2376, 19493.0
2386, 19493.0
2406, 19493.0
2426, 19493.0
2446, 19493.0
2466, 19493.0
2486, 19493.0
2514, 19493.0
2542, 19493.0
2569, 19493.0
2597, 19493.0
2625, 19493.0
2691, 19493.0
2710, 19493.0
2728, 19493.0
2747, 19493.0
2765, 19493.0
2783, 19493.0
2811, 19493.0
2838, 19493.0
2866, 19493.0
2893, 19493.0
2921, 19493.0
2973, 19493.0
3026, 19520.0
3079, 19600.0
3131, 19732.0
3184, 19917.0
3237, 20155.0
3291, 20447.0
3346, 20794.0
3401, 21196.0
3434, 21631.0
3444, 22076.0
3454, 22531.0
3464, 22996.0
3474, 23471.0
3484, 23956.0
3503, 24460.0
3523, 24984.0
3543, 25528.0
3563, 26092.0
3583, 26676.0
3608, 27285.0
3633, 27919.0
3640, 28560.0
0, 28560.0
0, 28560.0
0, 28560.0
0, 28560.0
0, 28560.0
0, 28560.0
0, 28560.0
1, 28560.0
1, 28560.0
1, 28560.0
1, 28560.0
1, 28560.0
2, 28560.0
2, 28560.0
2, 28560.0
3, 28560.0
3, 28560.0
4, 28560.0
5, 28560.0
5, 28560.0
6, 28560.0
10, 28560.0
14, 28560.0
18, 28560.0
21, 28560.0
32, 28560.0
43, 28560.0
54, 28560.0
65, 28560.0
76, 28560.0
91, 28560.0
106, 28560.0
121, 28560.0
137, 28560.0
152, 28560.0
167, 28560.0
189, 28560.0
210, 28560.0
232, 28560.0
254, 28560.0
275, 28560.0
297, 28560.0
319, 28560.0
336, 28560.0
0, 28560.0
1, 28560.0
1, 28560.0
1, 28560.0
2, 28560.0
2, 28560.0
5, 28560.0
7, 28560.0
9, 28560.0
16, 28560.0
23, 28560.0
30, 28560.0
38, 28560.0
48, 28560.0
58, 28560.0
68, 28560.0
77, 28560.0
85, 28560.0
93, 28560.0
102, 28560.0
110, 28560.0
126, 28560.0
141, 28560.0
157, 28560.0
172, 28560.0
188, 28560.0
203, 28560.0
217, 28560.0
230, 28560.0
244, 28560.0
257, 28560.0
271, 28560.0
281, 28560.0
292, 28560.0
302, 28560.0
313, 28560.0
323, 28560.0
349, 28560.0
369, 28560.0
389, 28560.0
408, 28560.0
428, 28560.0
482, 28560.0
523, 28560.0
565, 28560.0
606, 28560.0
648, 28560.0
689, 28560.0
700, 28560.0
710, 28560.0
721, 28560.0
731, 28560.0
741, 28560.0
758, 28560.0
775, 28560.0
791, 28560.0
808, 28560.0
825, 28560.0
850, 28560.0
876, 28560.0
901, 28560.0
926, 28560.0
952, 28560.0
1020, 28560.0
1088, 28560.0
1142, 28560.0
1196, 28560.0
1210, 28560.0
1225, 28560.0
1239, 28560.0
1253, 28560.0
1267, 28560.0
1289, 28560.0
1312, 28560.0
1334, 28560.0
1356, 28560.0
1378, 28560.0
1430, 28560.0
1471, 28560.0
1512, 28560.0
1552, 28560.0
1593, 28560.0
1644, 28560.0
1696, 28560.0
1713, 28560.0
1729, 28560.0
1746, 28560.0
1763, 28560.0
1779, 28560.0
1806, 28560.0
1833, 28560.0
1860, 28560.0
1886, 28560.0
1913, 28560.0
1968, 28560.0
2023, 28560.0
2078, 28560.0
2133, 28560.0
2188, 28560.0
2264, 28560.0
2341, 28560.0
2417, 28560.0
2490, 28560.0
2563, 28560.0
2635, 28560.0
2708, 28560.0
2731, 28560.0
2754, 28560.0
2777, 28560.0
2799, 28560.0
2822, 28560.0
2850, 28560.0
2877, 28560.0
2905, 28560.0
2933, 28560.0
2960, 28560.0
3047, 28608.0
3134, 28743.0
3190, 28934.0
3204, 29139.0
3218, 29358.0
3233, 29592.0
3247, 29840.0
3261, 30102.0
3281, 30384.0
3301, 30686.0
3321, 31008.0
3341, 31350.0
3361, 31712.0
3398, 32111.0
3427, 32539.0
3455, 32995.0
3484, 33480.0
3513, 33994.0
3553, 34548.0
3593, 35142.0
3634, 35777.0
3674, 36452.0
3696, 37149.0
3702, 37852.0
3708, 38561.0
3713, 39275.0
3719, 39995.0
3725, 40721.0
3734, 41456.0
3742, 42199.0
3751, 42951.0
3759, 43711.0
3768, 44480.0
3783, 45264.0
3798, 46063.0
3813, 46877.0
3828, 47706.0
3843, 48550.0
3859, 49410.0
3875, 50286.0
3891, 51178.0
3907, 52086.0
3924, 53011.0
3955, 53967.0
3987, 54955.0
3988, 55944.0
0, 55944.0
0, 55944.0
1, 55944.0
1, 55944.0
1, 55944.0
2, 55944.0
2, 55944.0
3, 55944.0
4, 55944.0
4, 55944.0
7, 55944.0
10, 55944.0
12, 55944.0
15, 55944.0
19, 55944.0
23, 55944.0
27, 55944.0
31, 55944.0
39, 55944.0
41, 55944.0
43, 55944.0
45, 55944.0
46, 55944.0
48, 55944.0
52, 55944.0
56, 55944.0
60, 55944.0
63, 55944.0
67, 55944.0
78, 55944.0
89, 55944.0
100, 55944.0
111, 55944.0
122, 55944.0
138, 55944.0
154, 55944.0
170, 55944.0
185, 55944.0
196, 55944.0
207, 55944.0
218, 55944.0
229, 55944.0
240, 55944.0
254, 55944.0
267, 55944.0
281, 55944.0
294, 55944.0
308, 55944.0
332, 55944.0
356, 55944.0
381, 55944.0
405, 55944.0
430, 55944.0
484, 55944.0
501, 55944.0
519, 55944.0
536, 55944.0
554, 55944.0
571, 55944.0
595, 55944.0
619, 55944.0
643, 55944.0
666, 55944.0
690, 55944.0
743, 55944.0
796, 55944.0
848, 55944.0
901, 55944.0
954, 55944.0
1008, 55944.0
1032, 55944.0
1038, 55944.0
1045, 55944.0
1052, 55944.0
1058, 55944.0
1073, 55944.0
1088, 55944.0
1102, 55944.0
1117, 55944.0
1130, 55944.0
1144, 55944.0
1154, 55944.0
1165, 55944.0
1176, 55944.0
1209, 55944.0
1242, 55944.0
1275, 55944.0
1308, 55944.0
1316, 55944.0
1325, 55944.0
1334, 55944.0
1342, 55944.0
1351, 55944.0
1360, 55944.0
1369, 55944.0
1378, 55944.0
1387, 55944.0
1396, 55944.0
1412, 55944.0
1428, 55944.0
1441, 55944.0
1453, 55944.0
1466, 55944.0
1478, 55944.0
1491, 55944.0
1510, 55944.0
1529, 55944.0
1549, 55944.0
1568, 55944.0
1587, 55944.0
1599, 55944.0
1603, 55944.0
1607, 55944.0
1611, 55944.0
1615, 55944.0
1619, 55944.0
1623, 55944.0
1629, 55944.0
1635, 55944.0
1641, 55944.0
1647, 55944.0
1653, 55944.0
1667, 55944.0
1681, 55944.0
1695, 55944.0
1710, 55944.0
1724, 55944.0
1746, 55944.0
1767, 55944.0
1789, 55944.0
1811, 55944.0
1832, 55944.0
1878, 55944.0
1889, 55944.0
1901, 55944.0
1912, 55944.0
1923, 55944.0
1934, 55944.0
1954, 55944.0
1973, 55944.0
1992, 55944.0
2012, 55944.0
2031, 55944.0
2067, 55944.0
2103, 55944.0
2138, 55944.0
2174, 55944.0
2181, 55944.0
2189, 55944.0
2196, 55944.0
2212, 55944.0
2228, 55944.0
2245, 55944.0
2261, 55944.0
2289, 55944.0
2318, 55944.0
2347, 55944.0
2376, 55944.0
2404, 55944.0
2447, 55944.0
2462, 55944.0
2478, 55944.0
2493, 55944.0
2508, 55944.0
2524, 55944.0
2548, 55944.0
2573, 55944.0
2597, 55944.0
2622, 55944.0
2646, 55944.0
2690, 55944.0
2718, 55944.0
2726, 55944.0
2734, 55944.0
2742, 55944.0
2750, 55944.0
2758, 55944.0
2771, 55944.0
2784, 55944.0
2796, 55944.0
2810, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
1, 55944.0
1, 55944.0
1, 55944.0
1, 55944.0
1, 55944.0
1, 55944.0
2, 55944.0
2, 55944.0
2, 55944.0
2, 55944.0
3, 55944.0
3, 55944.0
3, 55944.0
4, 55944.0
5, 55944.0
5, 55944.0
6, 55944.0
7, 55944.0
7, 55944.0
9, 55944.0
11, 55944.0
13, 55944.0
15, 55944.0
17, 55944.0
27, 55944.0
37, 55944.0
48, 55944.0
58, 55944.0
68, 55944.0
81, 55944.0
94, 55944.0
107, 55944.0
121, 55944.0
134, 55944.0
147, 55944.0
168, 55944.0
189, 55944.0
210, 55944.0
231, 55944.0
252, 55944.0
273, 55944.0
295, 55944.0
316, 55944.0
338, 55944.0
360, 55944.0
382, 55944.0
403, 55944.0
431, 55944.0
459, 55944.0
482, 55944.0
505, 55944.0
527, 55944.0
550, 55944.0
573, 55944.0
595, 55944.0
624, 55944.0
652, 55944.0
680, 55944.0
709, 55944.0
737, 55944.0
766, 55944.0
794, 55944.0
832, 55944.0
870, 55944.0
908, 55944.0
946, 55944.0
984, 55944.0
1022, 55944.0
1091, 55944.0
1160, 55944.0
1166, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
1, 55944.0
1, 55944.0
1, 55944.0
2, 55944.0
3, 55944.0
3, 55944.0
4, 55944.0
6, 55944.0
8, 55944.0
10, 55944.0
12, 55944.0
20, 55944.0
28, 55944.0
35, 55944.0
41, 55944.0
46, 55944.0
51, 55944.0
54, 55944.0
58, 55944.0
61, 55944.0
65, 55944.0
73, 55944.0
80, 55944.0
88, 55944.0
95, 55944.0
103, 55944.0
117, 55944.0
131, 55944.0
145, 55944.0
160, 55944.0
174, 55944.0
188, 55944.0
209, 55944.0
229, 55944.0
250, 55944.0
270, 55944.0
290, 55944.0
311, 55944.0
333, 55944.0
354, 55944.0
376, 55944.0
397, 55944.0
419, 55944.0
441, 55944.0
476, 55944.0
511, 55944.0
546, 55944.0
581, 55944.0
616, 55944.0
651, 55944.0
692, 55944.0
733, 55944.0
773, 55944.0
814, 55944.0
854, 55944.0
895, 55944.0
1085, 55944.0
1242, 55944.0
1399, 55944.0
1555, 55944.0
1712, 55944.0
1869, 55944.0
2100, 55944.0
2308, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
1, 55944.0
1, 55944.0
1, 55944.0
1, 55944.0
1, 55944.0
1, 55944.0
1, 55944.0
1, 55944.0
2, 55944.0
2, 55944.0
2, 55944.0
3, 55944.0
3, 55944.0
3, 55944.0
4, 55944.0
5, 55944.0
5, 55944.0
8, 55944.0
12, 55944.0
15, 55944.0
18, 55944.0
38, 55944.0
53, 55944.0
68, 55944.0
83, 55944.0
99, 55944.0
114, 55944.0
130, 55944.0
146, 55944.0
162, 55944.0
178, 55944.0
194, 55944.0
210, 55944.0
232, 55944.0
254, 55944.0
277, 55944.0
299, 55944.0
321, 55944.0
343, 55944.0
372, 55944.0
393, 55944.0
414, 55944.0
432, 55944.0
450, 55944.0
467, 55944.0
485, 55944.0
502, 55944.0
524, 55944.0
546, 55944.0
568, 55944.0
589, 55944.0
611, 55944.0
633, 55944.0
662, 55944.0
692, 55944.0
722, 55944.0
751, 55944.0
781, 55944.0
810, 55944.0
913, 55944.0
985, 55944.0
1057, 55944.0
1129, 55944.0
1201, 55944.0
1214, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
1, 55944.0
1, 55944.0
1, 55944.0
1, 55944.0
1, 55944.0
1, 55944.0
1, 55944.0
2, 55944.0
2, 55944.0
2, 55944.0
3, 55944.0
3, 55944.0
3, 55944.0
4, 55944.0
5, 55944.0
6, 55944.0
7, 55944.0
11, 55944.0
14, 55944.0
18, 55944.0
22, 55944.0
35, 55944.0
48, 55944.0
61, 55944.0
74, 55944.0
87, 55944.0
103, 55944.0
119, 55944.0
134, 55944.0
150, 55944.0
165, 55944.0
181, 55944.0
202, 55944.0
224, 55944.0
245, 55944.0
267, 55944.0
288, 55944.0
310, 55944.0
333, 55944.0
356, 55944.0
379, 55944.0
399, 55944.0
418, 55944.0
437, 55944.0
438, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
1, 55944.0
1, 55944.0
1, 55944.0
1, 55944.0
1, 55944.0
2, 55944.0
2, 55944.0
2, 55944.0
2, 55944.0
3, 55944.0
3, 55944.0
3, 55944.0
3, 55944.0
4, 55944.0
5, 55944.0
6, 55944.0
7, 55944.0
10, 55944.0
14, 55944.0
17, 55944.0
21, 55944.0
35, 55944.0
49, 55944.0
64, 55944.0
78, 55944.0
92, 55944.0
107, 55944.0
123, 55944.0
138, 55944.0
153, 55944.0
168, 55944.0
184, 55944.0
205, 55944.0
227, 55944.0
248, 55944.0
270, 55944.0
291, 55944.0
312, 55944.0
337, 55944.0
361, 55944.0
385, 55944.0
404, 55944.0
423, 55944.0
441, 55944.0
460, 55944.0
479, 55944.0
500, 55944.0
522, 55944.0
543, 55944.0
564, 55944.0
586, 55944.0
607, 55944.0
634, 55944.0
662, 55944.0
690, 55944.0
717, 55944.0
745, 55944.0
772, 55944.0
829, 55944.0
885, 55944.0
941, 55944.0
997, 55944.0
1053, 55944.0
1141, 55944.0
1228, 55944.0
1315, 55944.0
1402, 55944.0
1486, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
1, 55944.0
1, 55944.0
1, 55944.0
1, 55944.0
1, 55944.0
1, 55944.0
1, 55944.0
2, 55944.0
2, 55944.0
2, 55944.0
2, 55944.0
2, 55944.0
3, 55944.0
3, 55944.0
4, 55944.0
4, 55944.0
5, 55944.0
5, 55944.0
7, 55944.0
8, 55944.0
10, 55944.0
11, 55944.0
13, 55944.0
14, 55944.0
16, 55944.0
18, 55944.0
20, 55944.0
23, 55944.0
25, 55944.0
27, 55944.0
30, 55944.0
38, 55944.0
47, 55944.0
56, 55944.0
65, 55944.0
74, 55944.0
89, 55944.0
105, 55944.0
120, 55944.0
136, 55944.0
151, 55944.0
166, 55944.0
187, 55944.0
208, 55944.0
230, 55944.0
251, 55944.0
272, 55944.0
293, 55944.0
315, 55944.0
337, 55944.0
359, 55944.0
381, 55944.0
403, 55944.0
425, 55944.0
452, 55944.0
480, 55944.0
501, 55944.0
523, 55944.0
545, 55944.0
567, 55944.0
588, 55944.0
610, 55944.0
636, 55944.0
661, 55944.0
687, 55944.0
713, 55944.0
739, 55944.0
764, 55944.0
827, 55944.0
889, 55944.0
951, 55944.0
1014, 55944.0
1076, 55944.0
1188, 55944.0
1300, 55944.0
1412, 55944.0
1523, 55944.0
1756, 55944.0
1988, 55944.0
2220, 55944.0
2452, 55944.0
2488, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
1, 55944.0
1, 55944.0
1, 55944.0
1, 55944.0
2, 55944.0
2, 55944.0
2, 55944.0
3, 55944.0
4, 55944.0
4, 55944.0
5, 55944.0
6, 55944.0
9, 55944.0
12, 55944.0
15, 55944.0
18, 55944.0
28, 55944.0
37, 55944.0
47, 55944.0
56, 55944.0
65, 55944.0
80, 55944.0
95, 55944.0
110, 55944.0
124, 55944.0
139, 55944.0
154, 55944.0
174, 55944.0
195, 55944.0
216, 55944.0
236, 55944.0
257, 55944.0
278, 55944.0
300, 55944.0
322, 55944.0
344, 55944.0
366, 55944.0
388, 55944.0
409, 55944.0
446, 55944.0
483, 55944.0
519, 55944.0
556, 55944.0
593, 55944.0
629, 55944.0
666, 55944.0
706, 55944.0
745, 55944.0
785, 55944.0
825, 55944.0
864, 55944.0
904, 55944.0
1001, 55944.0
1099, 55944.0
1196, 55944.0
1293, 55944.0
1381, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
1, 55944.0
1, 55944.0
1, 55944.0
1, 55944.0
1, 55944.0
1, 55944.0
1, 55944.0
2, 55944.0
2, 55944.0
2, 55944.0
2, 55944.0
3, 55944.0
3, 55944.0
3, 55944.0
4, 55944.0
5, 55944.0
6, 55944.0
7, 55944.0
11, 55944.0
14, 55944.0
18, 55944.0
22, 55944.0
35, 55944.0
49, 55944.0
63, 55944.0
77, 55944.0
90, 55944.0
106, 55944.0
121, 55944.0
136, 55944.0
152, 55944.0
167, 55944.0
183, 55944.0
204, 55944.0
225, 55944.0
247, 55944.0
268, 55944.0
290, 55944.0
311, 55944.0
335, 55944.0
359, 55944.0
384, 55944.0
402, 55944.0
421, 55944.0
440, 55944.0
459, 55944.0
477, 55944.0
499, 55944.0
520, 55944.0
541, 55944.0
563, 55944.0
584, 55944.0
605, 55944.0
633, 55944.0
661, 55944.0
665, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
1, 55944.0
1, 55944.0
1, 55944.0
1, 55944.0
1, 55944.0
1, 55944.0
1, 55944.0
2, 55944.0
2, 55944.0
2, 55944.0
2, 55944.0
3, 55944.0
3, 55944.0
4, 55944.0
4, 55944.0
5, 55944.0
5, 55944.0
6, 55944.0
7, 55944.0
8, 55944.0
10, 55944.0
11, 55944.0
12, 55944.0
19, 55944.0
26, 55944.0
33, 55944.0
40, 55944.0
47, 55944.0
60, 55944.0
73, 55944.0
86, 55944.0
99, 55944.0
113, 55944.0
128, 55944.0
144, 55944.0
159, 55944.0
175, 55944.0
191, 55944.0
209, 55944.0
227, 55944.0
245, 55944.0
263, 55944.0
281, 55944.0
302, 55944.0
324, 55944.0
346, 55944.0
367, 55944.0
389, 55944.0
406, 55944.0
423, 55944.0
440, 55944.0
457, 55944.0
474, 55944.0
495, 55944.0
515, 55944.0
536, 55944.0
556, 55944.0
577, 55944.0
597, 55944.0
623, 55944.0
649, 55944.0
674, 55944.0
700, 55944.0
726, 55944.0
751, 55944.0
808, 55944.0
864, 55944.0
920, 55944.0
976, 55944.0
1033, 55944.0
1116, 55944.0
1200, 55944.0
1283, 55944.0
1367, 55944.0
1571, 55944.0
1776, 55944.0
1914, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
0, 55944.0
1, 55944.0
1, 55944.0
1, 55944.0
1, 55944.0
2, 55944.0
2, 55944.0
2, 55944.0
3, 55944.0
3, 55944.0
4, 55944.0
4, 55944.0
5, 55944.0
6, 55944.0
8, 55944.0
9, 55944.0
11, 55944.0
14, 55944.0
18, 55944.0
22, 55944.0
26, 55944.0
30, 55944.0
42, 55944.0
55, 55944.0
68, 55944.0
80, 55944.0
93, 55944.0
105, 55944.0
125, 55944.0
145, 55944.0
165, 55944.0
185, 55944.0
205, 55944.0
225, 55944.0
246, 55944.0
267, 55944.0
288, 55944.0
309, 55944.0
330, 55944.0
351, 55944.0
378, 55944.0
398, 55944.0
418, 55944.0
438, 55944.0
454, 55944.0
471, 55944.0
487, 55944.0
504, 55944.0
520, 55944.0
542, 55944.0
564, 55944.0
586, 55944.0
608, 55944.0
630, 55944.0
652, 55944.0
683, 55944.0
715, 55944.0
746, 55944.0
778, 55944.0
809, 55944.0
841, 55944.0
946, 55944.0
1051, 55944.0
1136, 55944.0
1220, 55944.0
1304, 55944.0
1388, 55944.0
1472, 55944.0
1556, 55944.0
1707, 55944.0
1857, 55944.0
2007, 55944.0
2158, 55944.0
2308, 55944.0
2706, 55944.0
3103, 56048.0
3501, 56550.0
3899, 57450.0
3989, 58440.0
0, 58440.0
0, 58440.0
0, 58440.0
0, 58440.0
1, 58440.0
1, 58440.0
1, 58440.0
1, 58440.0
2, 58440.0
2, 58440.0
2, 58440.0
3, 58440.0
3, 58440.0
4, 58440.0
5, 58440.0
6, 58440.0
9, 58440.0
13, 58440.0
16, 58440.0
20, 58440.0
31, 58440.0
43, 58440.0
54, 58440.0
66, 58440.0
77, 58440.0
93, 58440.0
108, 58440.0
123, 58440.0
138, 58440.0
154, 58440.0
169, 58440.0
190, 58440.0
211, 58440.0
232, 58440.0
253, 58440.0
274, 58440.0
295, 58440.0
318, 58440.0
340, 58440.0
362, 58440.0
385, 58440.0
407, 58440.0
430, 58440.0
472, 58440.0
514, 58440.0
556, 58440.0
598, 58440.0
640, 58440.0
682, 58440.0
730, 58440.0
779, 58440.0
828, 58440.0
877, 58440.0
925, 58440.0
1031, 58440.0
1136, 58440.0
1241, 58440.0
1347, 58440.0
1808, 58440.0
2270, 58440.0
2732, 58440.0
3194, 58635.0
3656, 59292.0
3989, 60282.0
0, 60282.0
0, 60282.0
0, 60282.0
0, 60282.0
0, 60282.0
0, 60282.0
0, 60282.0
0, 60282.0
0, 60282.0
0, 60282.0
0, 60282.0
0, 60282.0
0, 60282.0
1, 60282.0
1, 60282.0
1, 60282.0
1, 60282.0
1, 60282.0
1, 60282.0
1, 60282.0
2, 60282.0
2, 60282.0
2, 60282.0
2, 60282.0
3, 60282.0
3, 60282.0
4, 60282.0
4, 60282.0
5, 60282.0
5, 60282.0
6, 60282.0
8, 60282.0
9, 60282.0
10, 60282.0
11, 60282.0
12, 60282.0
16, 60282.0
21, 60282.0
25, 60282.0
29, 60282.0
33, 60282.0
45, 60282.0
57, 60282.0
69, 60282.0
81, 60282.0
94, 60282.0
109, 60282.0
124, 60282.0
140, 60282.0
155, 60282.0
171, 60282.0
186, 60282.0
207, 60282.0
229, 60282.0
250, 60282.0
271, 60282.0
293, 60282.0
314, 60282.0
339, 60282.0
363, 60282.0
384, 60282.0
404, 60282.0
424, 60282.0
441, 60282.0
457, 60282.0
474, 60282.0
490, 60282.0
507, 60282.0
528, 60282.0
549, 60282.0
570, 60282.0
591, 60282.0
612, 60282.0
633, 60282.0
658, 60282.0


==> evaluation/alena_benchmark/req1/Quantitative/posRho.txt <==

0, 3000.0
0, 3000.0
0, 3000.0
0, 3000.0
0, 3000.0
0, 3000.0
0, 3000.0
0, 3000.0
0, 3000.0
0, 3000.0
0, 3000.0
0, 3000.0
0, 3000.0
0, 3000.0
0, 3000.0
0, 3000.0
1, 2999.0
1, 2999.0
1, 2999.0
1, 2999.0
1, 2999.0
1, 2999.0
1, 2999.0
2, 2998.0
2, 2998.0
2, 2998.0
2, 2998.0
3, 2997.0
3, 2997.0
3, 2997.0
4, 2996.0
5, 2995.0
6, 2994.0
7, 2993.0
8, 2992.0
9, 2991.0
12, 2988.0
15, 2985.0
18, 2982.0
21, 2979.0
24, 2976.0
28, 2972.0
32, 2968.0
36, 2964.0
40, 2960.0
45, 2955.0
51, 2949.0
57, 2943.0
63, 2937.0
68, 2932.0
74, 2926.0
88, 2912.0
102, 2898.0
116, 2884.0
129, 2871.0
143, 2857.0
158, 2842.0
173, 2827.0
188, 2812.0
202, 2798.0
217, 2783.0
232, 2768.0
254, 2746.0
275, 2725.0
297, 2703.0
318, 2682.0
339, 2661.0
361, 2639.0
384, 2616.0
402, 2598.0
419, 2581.0
437, 2563.0
451, 2549.0
466, 2534.0
480, 2520.0
495, 2505.0
509, 2491.0
526, 2474.0
544, 2456.0
561, 2439.0
579, 2421.0
597, 2403.0
614, 2386.0
640, 2360.0
667, 2333.0
693, 2307.0
719, 2281.0
746, 2254.0
772, 2228.0
827, 2173.0
881, 2119.0
936, 2064.0
991, 2009.0
1045, 1955.0
1135, 1865.0
1225, 1775.0
1315, 1685.0
1405, 1595.0
1588, 1412.0
1772, 1228.0
1955, 1045.0
2139, 861.0
2323, 677.0
2697, 303.0
3071, 0.0
3445, 0.0
3818, 0.0
3989, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
1, 0.0
2, 0.0
2, 0.0
3, 0.0
4, 0.0
5, 0.0
7, 0.0
10, 0.0
13, 0.0
16, 0.0
24, 0.0
31, 0.0
37, 0.0
42, 0.0
47, 0.0
52, 0.0
57, 0.0
62, 0.0
68, 0.0
75, 0.0
81, 0.0
88, 0.0
94, 0.0
105, 0.0
117, 0.0
128, 0.0
139, 0.0
151, 0.0
162, 0.0
184, 0.0
197, 0.0
202, 0.0
206, 0.0
210, 0.0
215, 0.0
219, 0.0
223, 0.0
227, 0.0
236, 0.0
245, 0.0
254, 0.0
263, 0.0
272, 0.0
290, 0.0
309, 0.0
328, 0.0
346, 0.0
365, 0.0
384, 0.0
415, 0.0
447, 0.0
478, 0.0
509, 0.0
541, 0.0
566, 0.0
574, 0.0
582, 0.0
590, 0.0
598, 0.0
606, 0.0
614, 0.0
626, 0.0
638, 0.0
649, 0.0
661, 0.0
673, 0.0
684, 0.0
709, 0.0
734, 0.0
759, 0.0
784, 0.0
808, 0.0
833, 0.0
893, 0.0
952, 0.0
1011, 0.0
1070, 0.0
1130, 0.0
1149, 0.0
1169, 0.0
1188, 0.0
1208, 0.0
1227, 0.0
1247, 0.0
1280, 0.0
1314, 0.0
1348, 0.0
1382, 0.0
1416, 0.0
1483, 0.0
1532, 0.0
1546, 0.0
1560, 0.0
1574, 0.0
1588, 0.0
1602, 0.0
1629, 0.0
1652, 0.0
1675, 0.0
1697, 0.0
1720, 0.0
1743, 0.0
1783, 0.0
1822, 0.0
1862, 0.0
1902, 0.0
1942, 0.0
1996, 0.0
2022, 0.0
2029, 0.0
2036, 0.0
2043, 0.0
2050, 0.0
2057, 0.0
2064, 0.0
2072, 0.0
2080, 0.0
2088, 0.0
2096, 0.0
2105, 0.0
2118, 0.0
2131, 0.0
2141, 0.0
2151, 0.0
2161, 0.0
2172, 0.0
2182, 0.0
2208, 0.0
2229, 0.0
2250, 0.0
2271, 0.0
2292, 0.0
2349, 0.0
2391, 0.0
2434, 0.0
2477, 0.0
2498, 0.0
2510, 0.0
2513, 0.0
2516, 0.0
2520, 0.0
2523, 0.0
2527, 0.0
2536, 0.0
2546, 0.0
2555, 0.0
2564, 0.0
2574, 0.0
2590, 0.0
2606, 0.0
2622, 0.0
2638, 0.0
2654, 0.0
2677, 0.0
2700, 0.0
2724, 0.0
2747, 0.0
2770, 0.0
2847, 0.0
2902, 0.0
2956, 0.0
2989, 0.0
2998, 0.0
3006, 0.0
3015, 0.0
3024, 0.0
3033, 0.0
3044, 0.0
3056, 0.0
3067, 0.0
3078, 0.0
3090, 0.0
3113, 0.0
3136, 0.0
3158, 0.0
3181, 0.0
3204, 0.0
3241, 0.0
3278, 0.0
3315, 0.0
3351, 0.0
3388, 0.0
3448, 0.0
3485, 0.0
3497, 0.0
3509, 0.0
3521, 0.0
3533, 0.0
3545, 0.0
3557, 0.0
3574, 0.0
3592, 0.0
3609, 0.0
3627, 0.0
3644, 0.0
3662, 0.0
3692, 0.0
3723, 0.0
3754, 0.0
3784, 0.0
3815, 0.0
3846, 0.0
3941, 0.0
3989, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
1, 0.0
2, 0.0
2, 0.0
3, 0.0
4, 0.0
5, 0.0
7, 0.0
10, 0.0
13, 0.0
15, 0.0
23, 0.0
31, 0.0
39, 0.0
42, 0.0
44, 0.0
46, 0.0
49, 0.0
56, 0.0
62, 0.0
68, 0.0
74, 0.0
80, 0.0
96, 0.0
112, 0.0
128, 0.0
144, 0.0
161, 0.0
176, 0.0
190, 0.0
201, 0.0
212, 0.0
222, 0.0
233, 0.0
244, 0.0
258, 0.0
272, 0.0
286, 0.0
300, 0.0
314, 0.0
338, 0.0
363, 0.0
387, 0.0
412, 0.0
437, 0.0
488, 0.0
522, 0.0
532, 0.0
542, 0.0
552, 0.0
562, 0.0
573, 0.0
593, 0.0
614, 0.0
635, 0.0
656, 0.0
677, 0.0
714, 0.0
752, 0.0
789, 0.0
826, 0.0
901, 0.0
975, 0.0
1036, 0.0
1097, 0.0
1158, 0.0
1219, 0.0
1252, 0.0
1261, 0.0
1269, 0.0
1277, 0.0
1286, 0.0
1299, 0.0
1313, 0.0
1327, 0.0
1341, 0.0
1353, 0.0
1366, 0.0
1379, 0.0
1406, 0.0
1432, 0.0
1459, 0.0
1486, 0.0
1519, 0.0
1551, 0.0
1584, 0.0
1601, 0.0
1611, 0.0
1617, 0.0
1623, 0.0
1629, 0.0
1635, 0.0
1644, 0.0
1653, 0.0
1661, 0.0
1670, 0.0
1682, 0.0
1695, 0.0
1708, 0.0
1720, 0.0
1733, 0.0
1746, 0.0
1759, 0.0
1772, 0.0
1785, 0.0
1798, 0.0
1819, 0.0
1840, 0.0
1861, 0.0
1882, 0.0
1903, 0.0
1940, 0.0
1977, 0.0
1981, 0.0
1984, 0.0
1987, 0.0
1991, 0.0
1994, 0.0
2004, 0.0
2014, 0.0
2024, 0.0
2033, 0.0
2043, 0.0
2059, 0.0
2075, 0.0
2092, 0.0
2108, 0.0
2124, 0.0
2149, 0.0
2173, 0.0
2198, 0.0
2222, 0.0
2261, 0.0
2299, 0.0
2337, 0.0
2347, 0.0
2357, 0.0
2367, 0.0
2376, 0.0
2386, 0.0
2406, 0.0
2426, 0.0
2446, 0.0
2466, 0.0
2486, 0.0
2514, 0.0
2542, 0.0
2569, 0.0
2597, 0.0
2625, 0.0
2691, 0.0
2710, 0.0
2728, 0.0
2747, 0.0
2765, 0.0
2783, 0.0
2811, 0.0
2838, 0.0
2866, 0.0
2893, 0.0
2921, 0.0
2973, 0.0
3026, 0.0
3079, 0.0
3131, 0.0
3184, 0.0
3237, 0.0
3291, 0.0
3346, 0.0
3401, 0.0
3434, 0.0
3444, 0.0
3454, 0.0
3464, 0.0
3474, 0.0
3484, 0.0
3503, 0.0
3523, 0.0
3543, 0.0
3563, 0.0
3583, 0.0
3608, 0.0
3633, 0.0
3640, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
2, 0.0
2, 0.0
2, 0.0
3, 0.0
3, 0.0
4, 0.0
5, 0.0
5, 0.0
6, 0.0
10, 0.0
14, 0.0
18, 0.0
21, 0.0
32, 0.0
43, 0.0
54, 0.0
65, 0.0
76, 0.0
91, 0.0
106, 0.0
121, 0.0
137, 0.0
152, 0.0
167, 0.0
189, 0.0
210, 0.0
232, 0.0
254, 0.0
275, 0.0
297, 0.0
319, 0.0
336, 0.0
0, 0.0
1, 0.0
1, 0.0
1, 0.0
2, 0.0
2, 0.0
5, 0.0
7, 0.0
9, 0.0
16, 0.0
23, 0.0
30, 0.0
38, 0.0
48, 0.0
58, 0.0
68, 0.0
77, 0.0
85, 0.0
93, 0.0
102, 0.0
110, 0.0
126, 0.0
141, 0.0
157, 0.0
172, 0.0
188, 0.0
203, 0.0
217, 0.0
230, 0.0
244, 0.0
257, 0.0
271, 0.0
281, 0.0
292, 0.0
302, 0.0
313, 0.0
323, 0.0
349, 0.0
369, 0.0
389, 0.0
408, 0.0
428, 0.0
482, 0.0
523, 0.0
565, 0.0
606, 0.0
648, 0.0
689, 0.0
700, 0.0
710, 0.0
721, 0.0
731, 0.0
741, 0.0
758, 0.0
775, 0.0
791, 0.0
808, 0.0
825, 0.0
850, 0.0
876, 0.0
901, 0.0
926, 0.0
952, 0.0
1020, 0.0
1088, 0.0
1142, 0.0
1196, 0.0
1210, 0.0
1225, 0.0
1239, 0.0
1253, 0.0
1267, 0.0
1289, 0.0
1312, 0.0
1334, 0.0
1356, 0.0
1378, 0.0
1430, 0.0
1471, 0.0
1512, 0.0
1552, 0.0
1593, 0.0
1644, 0.0
1696, 0.0
1713, 0.0
1729, 0.0
1746, 0.0
1763, 0.0
1779, 0.0
1806, 0.0
1833, 0.0
1860, 0.0
1886, 0.0
1913, 0.0
1968, 0.0
2023, 0.0
2078, 0.0
2133, 0.0
2188, 0.0
2264, 0.0
2341, 0.0
2417, 0.0
2490, 0.0
2563, 0.0
2635, 0.0
2708, 0.0
2731, 0.0
2754, 0.0
2777, 0.0
2799, 0.0
2822, 0.0
2850, 0.0
2877, 0.0
2905, 0.0
2933, 0.0
2960, 0.0
3047, 0.0
3134, 0.0
3190, 0.0
3204, 0.0
3218, 0.0
3233, 0.0
3247, 0.0
3261, 0.0
3281, 0.0
3301, 0.0
3321, 0.0
3341, 0.0
3361, 0.0
3398, 0.0
3427, 0.0
3455, 0.0
3484, 0.0
3513, 0.0
3553, 0.0
3593, 0.0
3634, 0.0
3674, 0.0
3696, 0.0
3702, 0.0
3708, 0.0
3713, 0.0
3719, 0.0
3725, 0.0
3734, 0.0
3742, 0.0
3751, 0.0
3759, 0.0
3768, 0.0
3783, 0.0
3798, 0.0
3813, 0.0
3828, 0.0
3843, 0.0
3859, 0.0
3875, 0.0
3891, 0.0
3907, 0.0
3924, 0.0
3955, 0.0
3987, 0.0
3988, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
1, 0.0
2, 0.0
2, 0.0
3, 0.0
4, 0.0
4, 0.0
7, 0.0
10, 0.0
12, 0.0
15, 0.0
19, 0.0
23, 0.0
27, 0.0
31, 0.0
39, 0.0
41, 0.0
43, 0.0
45, 0.0
46, 0.0
48, 0.0
52, 0.0
56, 0.0
60, 0.0
63, 0.0
67, 0.0
78, 0.0
89, 0.0
100, 0.0
111, 0.0
122, 0.0
138, 0.0
154, 0.0
170, 0.0
185, 0.0
196, 0.0
207, 0.0
218, 0.0
229, 0.0
240, 0.0
254, 0.0
267, 0.0
281, 0.0
294, 0.0
308, 0.0
332, 0.0
356, 0.0
381, 0.0
405, 0.0
430, 0.0
484, 0.0
501, 0.0
519, 0.0
536, 0.0
554, 0.0
571, 0.0
595, 0.0
619, 0.0
643, 0.0
666, 0.0
690, 0.0
743, 0.0
796, 0.0
848, 0.0
901, 0.0
954, 0.0
1008, 0.0
1032, 0.0
1038, 0.0
1045, 0.0
1052, 0.0
1058, 0.0
1073, 0.0
1088, 0.0
1102, 0.0
1117, 0.0
1130, 0.0
1144, 0.0
1154, 0.0
1165, 0.0
1176, 0.0
1209, 0.0
1242, 0.0
1275, 0.0
1308, 0.0
1316, 0.0
1325, 0.0
1334, 0.0
1342, 0.0
1351, 0.0
1360, 0.0
1369, 0.0
1378, 0.0
1387, 0.0
1396, 0.0
1412, 0.0
1428, 0.0
1441, 0.0
1453, 0.0
1466, 0.0
1478, 0.0
1491, 0.0
1510, 0.0
1529, 0.0
1549, 0.0
1568, 0.0
1587, 0.0
1599, 0.0
1603, 0.0
1607, 0.0
1611, 0.0
1615, 0.0
1619, 0.0
1623, 0.0
1629, 0.0
1635, 0.0
1641, 0.0
1647, 0.0
1653, 0.0
1667, 0.0
1681, 0.0
1695, 0.0
1710, 0.0
1724, 0.0
1746, 0.0
1767, 0.0
1789, 0.0
1811, 0.0
1832, 0.0
1878, 0.0
1889, 0.0
1901, 0.0
1912, 0.0
1923, 0.0
1934, 0.0
1954, 0.0
1973, 0.0
1992, 0.0
2012, 0.0
2031, 0.0
2067, 0.0
2103, 0.0
2138, 0.0
2174, 0.0
2181, 0.0
2189, 0.0
2196, 0.0
2212, 0.0
2228, 0.0
2245, 0.0
2261, 0.0
2289, 0.0
2318, 0.0
2347, 0.0
2376, 0.0
2404, 0.0
2447, 0.0
2462, 0.0
2478, 0.0
2493, 0.0
2508, 0.0
2524, 0.0
2548, 0.0
2573, 0.0
2597, 0.0
2622, 0.0
2646, 0.0
2690, 0.0
2718, 0.0
2726, 0.0
2734, 0.0
2742, 0.0
2750, 0.0
2758, 0.0
2771, 0.0
2784, 0.0
2796, 0.0
2810, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
2, 0.0
2, 0.0
2, 0.0
2, 0.0
3, 0.0
3, 0.0
3, 0.0
4, 0.0
5, 0.0
5, 0.0
6, 0.0
7, 0.0
7, 0.0
9, 0.0
11, 0.0
13, 0.0
15, 0.0
17, 0.0
27, 0.0
37, 0.0
48, 0.0
58, 0.0
68, 0.0
81, 0.0
94, 0.0
107, 0.0
121, 0.0
134, 0.0
147, 0.0
168, 0.0
189, 0.0
210, 0.0
231, 0.0
252, 0.0
273, 0.0
295, 0.0
316, 0.0
338, 0.0
360, 0.0
382, 0.0
403, 0.0
431, 0.0
459, 0.0
482, 0.0
505, 0.0
527, 0.0
550, 0.0
573, 0.0
595, 0.0
624, 0.0
652, 0.0
680, 0.0
709, 0.0
737, 0.0
766, 0.0
794, 0.0
832, 0.0
870, 0.0
908, 0.0
946, 0.0
984, 0.0
1022, 0.0
1091, 0.0
1160, 0.0
1166, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
1, 0.0
2, 0.0
3, 0.0
3, 0.0
4, 0.0
6, 0.0
8, 0.0
10, 0.0
12, 0.0
20, 0.0
28, 0.0
35, 0.0
41, 0.0
46, 0.0
51, 0.0
54, 0.0
58, 0.0
61, 0.0
65, 0.0
73, 0.0
80, 0.0
88, 0.0
95, 0.0
103, 0.0
117, 0.0
131, 0.0
145, 0.0
160, 0.0
174, 0.0
188, 0.0
209, 0.0
229, 0.0
250, 0.0
270, 0.0
290, 0.0
311, 0.0
333, 0.0
354, 0.0
376, 0.0
397, 0.0
419, 0.0
441, 0.0
476, 0.0
511, 0.0
546, 0.0
581, 0.0
616, 0.0
651, 0.0
692, 0.0
733, 0.0
773, 0.0
814, 0.0
854, 0.0
895, 0.0
1085, 0.0
1242, 0.0
1399, 0.0
1555, 0.0
1712, 0.0
1869, 0.0
2100, 0.0
2308, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
2, 0.0
2, 0.0
2, 0.0
3, 0.0
3, 0.0
3, 0.0
4, 0.0
5, 0.0
5, 0.0
8, 0.0
12, 0.0
15, 0.0
18, 0.0
38, 0.0
53, 0.0
68, 0.0
83, 0.0
99, 0.0
114, 0.0
130, 0.0
146, 0.0
162, 0.0
178, 0.0
194, 0.0
210, 0.0
232, 0.0
254, 0.0
277, 0.0
299, 0.0
321, 0.0
343, 0.0
372, 0.0
393, 0.0
414, 0.0
432, 0.0
450, 0.0
467, 0.0
485, 0.0
502, 0.0
524, 0.0
546, 0.0
568, 0.0
589, 0.0
611, 0.0
633, 0.0
662, 0.0
692, 0.0
722, 0.0
751, 0.0
781, 0.0
810, 0.0
913, 0.0
985, 0.0
1057, 0.0
1129, 0.0
1201, 0.0
1214, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
2, 0.0
2, 0.0
2, 0.0
3, 0.0
3, 0.0
3, 0.0
4, 0.0
5, 0.0
6, 0.0
7, 0.0
11, 0.0
14, 0.0
18, 0.0
22, 0.0
35, 0.0
48, 0.0
61, 0.0
74, 0.0
87, 0.0
103, 0.0
119, 0.0
134, 0.0
150, 0.0
165, 0.0
181, 0.0
202, 0.0
224, 0.0
245, 0.0
267, 0.0
288, 0.0
310, 0.0
333, 0.0
356, 0.0
379, 0.0
399, 0.0
418, 0.0
437, 0.0
438, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
2, 0.0
2, 0.0
2, 0.0
2, 0.0
3, 0.0
3, 0.0
3, 0.0
3, 0.0
4, 0.0
5, 0.0
6, 0.0
7, 0.0
10, 0.0
14, 0.0
17, 0.0
21, 0.0
35, 0.0
49, 0.0
64, 0.0
78, 0.0
92, 0.0
107, 0.0
123, 0.0
138, 0.0
153, 0.0
168, 0.0
184, 0.0
205, 0.0
227, 0.0
248, 0.0
270, 0.0
291, 0.0
312, 0.0
337, 0.0
361, 0.0
385, 0.0
404, 0.0
423, 0.0
441, 0.0
460, 0.0
479, 0.0
500, 0.0
522, 0.0
543, 0.0
564, 0.0
586, 0.0
607, 0.0
634, 0.0
662, 0.0
690, 0.0
717, 0.0
745, 0.0
772, 0.0
829, 0.0
885, 0.0
941, 0.0
997, 0.0
1053, 0.0
1141, 0.0
1228, 0.0
1315, 0.0
1402, 0.0
1486, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
2, 0.0
2, 0.0
2, 0.0
2, 0.0
2, 0.0
3, 0.0
3, 0.0
4, 0.0
4, 0.0
5, 0.0
5, 0.0
7, 0.0
8, 0.0
10, 0.0
11, 0.0
13, 0.0
14, 0.0
16, 0.0
18, 0.0
20, 0.0
23, 0.0
25, 0.0
27, 0.0
30, 0.0
38, 0.0
47, 0.0
56, 0.0
65, 0.0
74, 0.0
89, 0.0
105, 0.0
120, 0.0
136, 0.0
151, 0.0
166, 0.0
187, 0.0
208, 0.0
230, 0.0
251, 0.0
272, 0.0
293, 0.0
315, 0.0
337, 0.0
359, 0.0
381, 0.0
403, 0.0
425, 0.0
452, 0.0
480, 0.0
501, 0.0
523, 0.0
545, 0.0
567, 0.0
588, 0.0
610, 0.0
636, 0.0
661, 0.0
687, 0.0
713, 0.0
739, 0.0
764, 0.0
827, 0.0
889, 0.0
951, 0.0
1014, 0.0
1076, 0.0
1188, 0.0
1300, 0.0
1412, 0.0
1523, 0.0
1756, 0.0
1988, 0.0
2220, 0.0
2452, 0.0
2488, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
2, 0.0
2, 0.0
2, 0.0
3, 0.0
4, 0.0
4, 0.0
5, 0.0
6, 0.0
9, 0.0
12, 0.0
15, 0.0
18, 0.0
28, 0.0
37, 0.0
47, 0.0
56, 0.0
65, 0.0
80, 0.0
95, 0.0
110, 0.0
124, 0.0
139, 0.0
154, 0.0
174, 0.0
195, 0.0
216, 0.0
236, 0.0
257, 0.0
278, 0.0
300, 0.0
322, 0.0
344, 0.0
366, 0.0
388, 0.0
409, 0.0
446, 0.0
483, 0.0
519, 0.0
556, 0.0
593, 0.0
629, 0.0
666, 0.0
706, 0.0
745, 0.0
785, 0.0
825, 0.0
864, 0.0
904, 0.0
1001, 0.0
1099, 0.0
1196, 0.0
1293, 0.0
1381, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
2, 0.0
2, 0.0
2, 0.0
2, 0.0
3, 0.0
3, 0.0
3, 0.0
4, 0.0
5, 0.0
6, 0.0
7, 0.0
11, 0.0
14, 0.0
18, 0.0
22, 0.0
35, 0.0
49, 0.0
63, 0.0
77, 0.0
90, 0.0
106, 0.0
121, 0.0
136, 0.0
152, 0.0
167, 0.0
183, 0.0
204, 0.0
225, 0.0
247, 0.0
268, 0.0
290, 0.0
311, 0.0
335, 0.0
359, 0.0
384, 0.0
402, 0.0
421, 0.0
440, 0.0
459, 0.0
477, 0.0
499, 0.0
520, 0.0
541, 0.0
563, 0.0
584, 0.0
605, 0.0
633, 0.0
661, 0.0
665, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
2, 0.0
2, 0.0
2, 0.0
2, 0.0
3, 0.0
3, 0.0
4, 0.0
4, 0.0
5, 0.0
5, 0.0
6, 0.0
7, 0.0
8, 0.0
10, 0.0
11, 0.0
12, 0.0
19, 0.0
26, 0.0
33, 0.0
40, 0.0
47, 0.0
60, 0.0
73, 0.0
86, 0.0
99, 0.0
113, 0.0
128, 0.0
144, 0.0
159, 0.0
175, 0.0
191, 0.0
209, 0.0
227, 0.0
245, 0.0
263, 0.0
281, 0.0
302, 0.0
324, 0.0
346, 0.0
367, 0.0
389, 0.0
406, 0.0
423, 0.0
440, 0.0
457, 0.0
474, 0.0
495, 0.0
515, 0.0
536, 0.0
556, 0.0
577, 0.0
597, 0.0
623, 0.0
649, 0.0
674, 0.0
700, 0.0
726, 0.0
751, 0.0
808, 0.0
864, 0.0
920, 0.0
976, 0.0
1033, 0.0
1116, 0.0
1200, 0.0
1283, 0.0
1367, 0.0
1571, 0.0
1776, 0.0
1914, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
2, 0.0
2, 0.0
2, 0.0
3, 0.0
3, 0.0
4, 0.0
4, 0.0
5, 0.0
6, 0.0
8, 0.0
9, 0.0
11, 0.0
14, 0.0
18, 0.0
22, 0.0
26, 0.0
30, 0.0
42, 0.0
55, 0.0
68, 0.0
80, 0.0
93, 0.0
105, 0.0
125, 0.0
145, 0.0
165, 0.0
185, 0.0
205, 0.0
225, 0.0
246, 0.0
267, 0.0
288, 0.0
309, 0.0
330, 0.0
351, 0.0
378, 0.0
398, 0.0
418, 0.0
438, 0.0
454, 0.0
471, 0.0
487, 0.0
504, 0.0
520, 0.0
542, 0.0
564, 0.0
586, 0.0
608, 0.0
630, 0.0
652, 0.0
683, 0.0
715, 0.0
746, 0.0
778, 0.0
809, 0.0
841, 0.0
946, 0.0
1051, 0.0
1136, 0.0
1220, 0.0
1304, 0.0
1388, 0.0
1472, 0.0
1556, 0.0
1707, 0.0
1857, 0.0
2007, 0.0
2158, 0.0
2308, 0.0
2706, 0.0
3103, 0.0
3501, 0.0
3899, 0.0
3989, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
2, 0.0
2, 0.0
2, 0.0
3, 0.0
3, 0.0
4, 0.0
5, 0.0
6, 0.0
9, 0.0
13, 0.0
16, 0.0
20, 0.0
31, 0.0
43, 0.0
54, 0.0
66, 0.0
77, 0.0
93, 0.0
108, 0.0
123, 0.0
138, 0.0
154, 0.0
169, 0.0
190, 0.0
211, 0.0
232, 0.0
253, 0.0
274, 0.0
295, 0.0
318, 0.0
340, 0.0
362, 0.0
385, 0.0
407, 0.0
430, 0.0
472, 0.0
514, 0.0
556, 0.0
598, 0.0
640, 0.0
682, 0.0
730, 0.0
779, 0.0
828, 0.0
877, 0.0
925, 0.0
1031, 0.0
1136, 0.0
1241, 0.0
1347, 0.0
1808, 0.0
2270, 0.0
2732, 0.0
3194, 0.0
3656, 0.0
3989, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
2, 0.0
2, 0.0
2, 0.0
2, 0.0
3, 0.0
3, 0.0
4, 0.0
4, 0.0
5, 0.0
5, 0.0
6, 0.0
8, 0.0
9, 0.0
10, 0.0
11, 0.0
12, 0.0
16, 0.0
21, 0.0
25, 0.0
29, 0.0
33, 0.0
45, 0.0
57, 0.0
69, 0.0
81, 0.0
94, 0.0
109, 0.0
124, 0.0
140, 0.0
155, 0.0
171, 0.0
186, 0.0
207, 0.0
229, 0.0
250, 0.0
271, 0.0
293, 0.0
314, 0.0
339, 0.0
363, 0.0
384, 0.0
404, 0.0
424, 0.0
441, 0.0
457, 0.0
474, 0.0
490, 0.0
507, 0.0
528, 0.0
549, 0.0
570, 0.0
591, 0.0
612, 0.0
633, 0.0
658, 0.0


==> evaluation/alena_benchmark/req1/README.txt <==
test parameters:

mapID = 'roundabout';
situationID = 1;


plot2 is not scaled
plot1 is scaled: quantitive divided by 4
		 qualitative multiplied by 2000

==> evaluation/alena_benchmark/req3/MAX/negRho.txt <==

0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
3, 4.9E-324
3, 4.9E-324
2, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
2, 4.9E-324
3, 4.9E-324
4, 4.9E-324
9, 4.9E-324
12, 4.9E-324
15, 4.9E-324
18, 4.9E-324
21, 4.9E-324
55, 4.9E-324
59, 4.9E-324
59, 4.9E-324
56, 4.9E-324
51, 4.9E-324
47, 4.9E-324
37, 4.9E-324
28, 4.9E-324
19, 4.9E-324
12, 4.9E-324
5, 4.9E-324
0, 4.9E-324
-5, 5.0
-8, 5.0
-10, 5.0
-10, 5.0
-10, 5.0
-11, 5.0
-8, 5.0
-8, 5.0
-7, 5.0
-6, 5.0
-6, 5.0
-6, 5.0
-5, 5.0
-5, 5.0
-7, 5.0
-6, 5.0
-6, 5.0
-6, 5.0
-6, 5.0
-6, 5.0
-9, 5.0
-9, 5.0
-9, 5.0
-9, 5.0
-8, 5.0
-8, 5.0
-17, 5.0
-16, 5.0
-15, 5.0
-14, 5.0
-13, 5.0
-21, 5.0
-19, 5.0
-18, 5.0
-16, 5.0
-29, 5.0
-24, 5.0
-20, 5.0
-17, 5.0
-14, 5.0
-22, 5.0
-15, 5.0
-11, 5.0
-7, 5.0
-2, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
-1, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
-1, 5.0
-1, 5.0
-1, 5.0
-1, 5.0
-1, 5.0
-1, 5.0
-1, 5.0
-1, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
1, 5.0
3, 5.0
5, 5.0
7, 5.0
12, 5.0
13, 5.0
12, 5.0
11, 5.0
9, 5.0
7, 5.0
6, 5.0
3, 5.0
1, 5.0
0, 5.0
-1, 5.0
-1, 5.0
-2, 5.0
-1, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
-1, 5.0
-1, 5.0
-1, 5.0
-1, 5.0
-1, 5.0
-2, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
1, 5.0
1, 5.0
1, 5.0
1, 5.0
0, 5.0
1, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
1, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
-1, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
-1, 5.0
-1, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
1, 5.0
1, 5.0
1, 5.0
1, 5.0
0, 5.0
3, 5.0
1, 5.0
4, 5.0
9, 5.0
14, 5.0
24, 5.0
28, 5.0
28, 5.0
27, 5.0
25, 5.0
22, 5.0
28, 5.0
18, 5.0
9, 5.0
3, 5.0
0, 5.0
-2, 5.0
-4, 5.0
-5, 5.0
-5, 5.0
-5, 5.0
-5, 5.0
-4, 5.0
-6, 5.0
-5, 5.0
-4, 5.0
-4, 5.0
-4, 5.0
-4, 5.0
-4, 5.0
-4, 5.0
-4, 5.0
-4, 5.0
-4, 5.0
-4, 5.0
-4, 5.0
-4, 5.0
-4, 5.0
-5, 5.0
-5, 5.0
-5, 5.0
-5, 5.0
-4, 5.0
-4, 5.0
-8, 5.0
-7, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
1, 5.0
1, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
1, 5.0
2, 5.0
4, 5.0
5, 5.0
7, 5.0
6, 5.0
5, 5.0
4, 5.0
3, 5.0
2, 5.0
2, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
-1, 5.0
-1, 5.0
-1, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
1, 5.0
1, 5.0
2, 5.0
3, 5.0
7, 5.0
8, 5.0
7, 5.0
6, 5.0
5, 5.0
4, 5.0
3, 5.0
1, 5.0
0, 5.0
0, 5.0
0, 5.0
-1, 5.0
-1, 5.0
-1, 5.0
-1, 5.0
-1, 5.0
-1, 5.0
-1, 5.0
-1, 5.0
-1, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
-1, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
-2, 5.0
-1, 5.0
-1, 5.0
-1, 5.0
-1, 5.0
-2, 5.0
-2, 5.0
-2, 5.0
-2, 5.0
-3, 5.0
-2, 5.0
-2, 5.0
-1, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
1, 5.0
1, 5.0
0, 5.0
1, 5.0
2, 5.0
8, 5.0
13, 5.0
17, 5.0
18, 5.0
18, 5.0
20, 5.0
17, 5.0
13, 5.0
10, 5.0
6, 5.0
4, 5.0
1, 5.0
0, 5.0
-1, 5.0
-2, 5.0
-3, 5.0
-3, 5.0
-3, 5.0
-3, 5.0
-3, 5.0
-2, 5.0
-2, 5.0
-2, 5.0
-2, 5.0
-2, 5.0
-2, 5.0
-2, 5.0
-2, 5.0
-2, 5.0
-2, 5.0
-2, 5.0
-2, 5.0
-2, 5.0
-2, 5.0
-2, 5.0
-2, 5.0
-2, 5.0
-5, 5.0
-4, 5.0
-4, 5.0
-4, 5.0
-4, 5.0
-5, 5.0
-5, 5.0
-5, 5.0
-4, 5.0
-10, 5.0
-8, 5.0
-4, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
1, 5.0
2, 5.0
3, 5.0
3, 5.0
4, 5.0
4, 5.0
3, 5.0
2, 5.0
2, 5.0
1, 5.0
1, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0


==> evaluation/alena_benchmark/req3/MAX/posRho.txt <==

0, 5
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
0, 5.0
1, 5.0
1, 4.0
1, 4.0
1, 4.0
1, 4.0
3, 4.0
3, 4.0
2, 3.0
1, 2.0
1, 2.0
1, 2.0
1, 2.0
2, 2.0
3, 2.0
4, 2.0
9, 2.0
12, 2.0
15, 2.0
18, 2.0
21, 2.0
55, 2.0
59, 2.0
59, 2.0
56, 2.0
51, 2.0
47, 2.0
37, 2.0
28, 2.0
19, 2.0
12, 2.0
5, 2.0
0, 1.0
-5, 4.9E-324
-8, 4.9E-324
-10, 4.9E-324
-10, 4.9E-324
-10, 4.9E-324
-11, 4.9E-324
-8, 4.9E-324
-8, 4.9E-324
-7, 4.9E-324
-6, 4.9E-324
-6, 4.9E-324
-6, 4.9E-324
-5, 4.9E-324
-5, 4.9E-324
-7, 4.9E-324
-6, 4.9E-324
-6, 4.9E-324
-6, 4.9E-324
-6, 4.9E-324
-6, 4.9E-324
-9, 4.9E-324
-9, 4.9E-324
-9, 4.9E-324
-9, 4.9E-324
-8, 4.9E-324
-8, 4.9E-324
-17, 4.9E-324
-16, 4.9E-324
-15, 4.9E-324
-14, 4.9E-324
-13, 4.9E-324
-21, 4.9E-324
-19, 4.9E-324
-18, 4.9E-324
-16, 4.9E-324
-29, 4.9E-324
-24, 4.9E-324
-20, 4.9E-324
-17, 4.9E-324
-14, 4.9E-324
-22, 4.9E-324
-15, 4.9E-324
-11, 4.9E-324
-7, 4.9E-324
-2, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
-1, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
-1, 4.9E-324
-1, 4.9E-324
-1, 4.9E-324
-1, 4.9E-324
-1, 4.9E-324
-1, 4.9E-324
-1, 4.9E-324
-1, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
1, 4.9E-324
3, 4.9E-324
5, 4.9E-324
7, 4.9E-324
12, 4.9E-324
13, 4.9E-324
12, 4.9E-324
11, 4.9E-324
9, 4.9E-324
7, 4.9E-324
6, 4.9E-324
3, 4.9E-324
1, 4.9E-324
0, 4.9E-324
-1, 4.9E-324
-1, 4.9E-324
-2, 4.9E-324
-1, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
-1, 4.9E-324
-1, 4.9E-324
-1, 4.9E-324
-1, 4.9E-324
-1, 4.9E-324
-2, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
0, 4.9E-324
1, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
1, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
-1, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
-1, 4.9E-324
-1, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
1, 4.9E-324
0, 4.9E-324
3, 4.9E-324
1, 4.9E-324
4, 4.9E-324
9, 4.9E-324
14, 4.9E-324
24, 4.9E-324
28, 4.9E-324
28, 4.9E-324
27, 4.9E-324
25, 4.9E-324
22, 4.9E-324
28, 4.9E-324
18, 4.9E-324
9, 4.9E-324
3, 4.9E-324
0, 4.9E-324
-2, 4.9E-324
-4, 4.9E-324
-5, 4.9E-324
-5, 4.9E-324
-5, 4.9E-324
-5, 4.9E-324
-4, 4.9E-324
-6, 4.9E-324
-5, 4.9E-324
-4, 4.9E-324
-4, 4.9E-324
-4, 4.9E-324
-4, 4.9E-324
-4, 4.9E-324
-4, 4.9E-324
-4, 4.9E-324
-4, 4.9E-324
-4, 4.9E-324
-4, 4.9E-324
-4, 4.9E-324
-4, 4.9E-324
-4, 4.9E-324
-5, 4.9E-324
-5, 4.9E-324
-5, 4.9E-324
-5, 4.9E-324
-4, 4.9E-324
-4, 4.9E-324
-8, 4.9E-324
-7, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
1, 4.9E-324
1, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
1, 4.9E-324
2, 4.9E-324
4, 4.9E-324
5, 4.9E-324
7, 4.9E-324
6, 4.9E-324
5, 4.9E-324
4, 4.9E-324
3, 4.9E-324
2, 4.9E-324
2, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
-1, 4.9E-324
-1, 4.9E-324
-1, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
1, 4.9E-324
1, 4.9E-324
2, 4.9E-324
3, 4.9E-324
7, 4.9E-324
8, 4.9E-324
7, 4.9E-324
6, 4.9E-324
5, 4.9E-324
4, 4.9E-324
3, 4.9E-324
1, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
-1, 4.9E-324
-1, 4.9E-324
-1, 4.9E-324
-1, 4.9E-324
-1, 4.9E-324
-1, 4.9E-324
-1, 4.9E-324
-1, 4.9E-324
-1, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
-1, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
-2, 4.9E-324
-1, 4.9E-324
-1, 4.9E-324
-1, 4.9E-324
-1, 4.9E-324
-2, 4.9E-324
-2, 4.9E-324
-2, 4.9E-324
-2, 4.9E-324
-3, 4.9E-324
-2, 4.9E-324
-2, 4.9E-324
-1, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
1, 4.9E-324
1, 4.9E-324
0, 4.9E-324
1, 4.9E-324
2, 4.9E-324
8, 4.9E-324
13, 4.9E-324
17, 4.9E-324
18, 4.9E-324
18, 4.9E-324
20, 4.9E-324
17, 4.9E-324
13, 4.9E-324
10, 4.9E-324
6, 4.9E-324
4, 4.9E-324
1, 4.9E-324
0, 4.9E-324
-1, 4.9E-324
-2, 4.9E-324
-3, 4.9E-324
-3, 4.9E-324
-3, 4.9E-324
-3, 4.9E-324
-3, 4.9E-324
-2, 4.9E-324
-2, 4.9E-324
-2, 4.9E-324
-2, 4.9E-324
-2, 4.9E-324
-2, 4.9E-324
-2, 4.9E-324
-2, 4.9E-324
-2, 4.9E-324
-2, 4.9E-324
-2, 4.9E-324
-2, 4.9E-324
-2, 4.9E-324
-2, 4.9E-324
-2, 4.9E-324
-2, 4.9E-324
-2, 4.9E-324
-5, 4.9E-324
-4, 4.9E-324
-4, 4.9E-324
-4, 4.9E-324
-4, 4.9E-324
-5, 4.9E-324
-5, 4.9E-324
-5, 4.9E-324
-4, 4.9E-324
-10, 4.9E-324
-8, 4.9E-324
-4, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
1, 4.9E-324
2, 4.9E-324
3, 4.9E-324
3, 4.9E-324
4, 4.9E-324
4, 4.9E-324
3, 4.9E-324
2, 4.9E-324
2, 4.9E-324
1, 4.9E-324
1, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324
0, 4.9E-324


==> evaluation/alena_benchmark/req3/Qualitative/negRho.txt <==

0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
3, 0.0
3, 0.0
2, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
2, 0.0
3, 0.0
4, 0.0
9, 0.0
12, 0.0
15, 0.0
18, 0.0
21, 0.0
55, 0.0
59, 0.0
59, 0.0
56, 0.0
51, 0.0
47, 0.0
37, 0.0
28, 0.0
19, 0.0
12, 0.0
5, 0.0
0, 0.0
-5, 1.0
-8, 1.0
-10, 1.0
-10, 1.0
-10, 1.0
-11, 1.0
-8, 1.0
-8, 1.0
-7, 1.0
-6, 1.0
-6, 1.0
-6, 1.0
-5, 1.0
-5, 1.0
-7, 1.0
-6, 1.0
-6, 1.0
-6, 1.0
-6, 1.0
-6, 1.0
-9, 1.0
-9, 1.0
-9, 1.0
-9, 1.0
-8, 1.0
-8, 1.0
-17, 1.0
-16, 1.0
-15, 1.0
-14, 1.0
-13, 1.0
-21, 1.0
-19, 1.0
-18, 1.0
-16, 1.0
-29, 1.0
-24, 1.0
-20, 1.0
-17, 1.0
-14, 1.0
-22, 1.0
-15, 1.0
-11, 1.0
-7, 1.0
-2, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
-1, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
-1, 1.0
-1, 1.0
-1, 1.0
-1, 1.0
-1, 1.0
-1, 1.0
-1, 1.0
-1, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
1, 1.0
3, 1.0
5, 1.0
7, 1.0
12, 1.0
13, 1.0
12, 1.0
11, 1.0
9, 1.0
7, 1.0
6, 1.0
3, 1.0
1, 1.0
0, 1.0
-1, 1.0
-1, 1.0
-2, 1.0
-1, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
-1, 1.0
-1, 1.0
-1, 1.0
-1, 1.0
-1, 1.0
-2, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
0, 1.0
1, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
1, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
-1, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
-1, 1.0
-1, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
0, 1.0
3, 1.0
1, 1.0
4, 1.0
9, 1.0
14, 1.0
24, 1.0
28, 1.0
28, 1.0
27, 1.0
25, 1.0
22, 1.0
28, 1.0
18, 1.0
9, 1.0
3, 1.0
0, 1.0
-2, 1.0
-4, 1.0
-5, 1.0
-5, 1.0
-5, 1.0
-5, 1.0
-4, 1.0
-6, 1.0
-5, 1.0
-4, 1.0
-4, 1.0
-4, 1.0
-4, 1.0
-4, 1.0
-4, 1.0
-4, 1.0
-4, 1.0
-4, 1.0
-4, 1.0
-4, 1.0
-4, 1.0
-4, 1.0
-5, 1.0
-5, 1.0
-5, 1.0
-5, 1.0
-4, 1.0
-4, 1.0
-8, 1.0
-7, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
1, 1.0
1, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
1, 1.0
2, 1.0
4, 1.0
5, 1.0
7, 1.0
6, 1.0
5, 1.0
4, 1.0
3, 1.0
2, 1.0
2, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
-1, 1.0
-1, 1.0
-1, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
1, 1.0
1, 1.0
2, 1.0
3, 1.0
7, 1.0
8, 1.0
7, 1.0
6, 1.0
5, 1.0
4, 1.0
3, 1.0
1, 1.0
0, 1.0
0, 1.0
0, 1.0
-1, 1.0
-1, 1.0
-1, 1.0
-1, 1.0
-1, 1.0
-1, 1.0
-1, 1.0
-1, 1.0
-1, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
-1, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
-2, 1.0
-1, 1.0
-1, 1.0
-1, 1.0
-1, 1.0
-2, 1.0
-2, 1.0
-2, 1.0
-2, 1.0
-3, 1.0
-2, 1.0
-2, 1.0
-1, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
1, 1.0
1, 1.0
0, 1.0
1, 1.0
2, 1.0
8, 1.0
13, 1.0
17, 1.0
18, 1.0
18, 1.0
20, 1.0
17, 1.0
13, 1.0
10, 1.0
6, 1.0
4, 1.0
1, 1.0
0, 1.0
-1, 1.0
-2, 1.0
-3, 1.0
-3, 1.0
-3, 1.0
-3, 1.0
-3, 1.0
-2, 1.0
-2, 1.0
-2, 1.0
-2, 1.0
-2, 1.0
-2, 1.0
-2, 1.0
-2, 1.0
-2, 1.0
-2, 1.0
-2, 1.0
-2, 1.0
-2, 1.0
-2, 1.0
-2, 1.0
-2, 1.0
-2, 1.0
-5, 1.0
-4, 1.0
-4, 1.0
-4, 1.0
-4, 1.0
-5, 1.0
-5, 1.0
-5, 1.0
-4, 1.0
-10, 1.0
-8, 1.0
-4, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
1, 1.0
2, 1.0
3, 1.0
3, 1.0
4, 1.0
4, 1.0
3, 1.0
2, 1.0
2, 1.0
1, 1.0
1, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0


==> evaluation/alena_benchmark/req3/Qualitative/posRho.txt <==

0, 1
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
0, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
3, 1.0
3, 1.0
2, 1.0
1, 1.0
1, 1.0
1, 1.0
1, 1.0
2, 1.0
3, 1.0
4, 1.0
9, 1.0
12, 1.0
15, 1.0
18, 1.0
21, 1.0
55, 1.0
59, 1.0
59, 1.0
56, 1.0
51, 1.0
47, 1.0
37, 1.0
28, 1.0
19, 1.0
12, 1.0
5, 1.0
0, 1.0
-5, 0.0
-8, 0.0
-10, 0.0
-10, 0.0
-10, 0.0
-11, 0.0
-8, 0.0
-8, 0.0
-7, 0.0
-6, 0.0
-6, 0.0
-6, 0.0
-5, 0.0
-5, 0.0
-7, 0.0
-6, 0.0
-6, 0.0
-6, 0.0
-6, 0.0
-6, 0.0
-9, 0.0
-9, 0.0
-9, 0.0
-9, 0.0
-8, 0.0
-8, 0.0
-17, 0.0
-16, 0.0
-15, 0.0
-14, 0.0
-13, 0.0
-21, 0.0
-19, 0.0
-18, 0.0
-16, 0.0
-29, 0.0
-24, 0.0
-20, 0.0
-17, 0.0
-14, 0.0
-22, 0.0
-15, 0.0
-11, 0.0
-7, 0.0
-2, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
-1, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
-1, 0.0
-1, 0.0
-1, 0.0
-1, 0.0
-1, 0.0
-1, 0.0
-1, 0.0
-1, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
3, 0.0
5, 0.0
7, 0.0
12, 0.0
13, 0.0
12, 0.0
11, 0.0
9, 0.0
7, 0.0
6, 0.0
3, 0.0
1, 0.0
0, 0.0
-1, 0.0
-1, 0.0
-2, 0.0
-1, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
-1, 0.0
-1, 0.0
-1, 0.0
-1, 0.0
-1, 0.0
-2, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
0, 0.0
1, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
-1, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
-1, 0.0
-1, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
0, 0.0
3, 0.0
1, 0.0
4, 0.0
9, 0.0
14, 0.0
24, 0.0
28, 0.0
28, 0.0
27, 0.0
25, 0.0
22, 0.0
28, 0.0
18, 0.0
9, 0.0
3, 0.0
0, 0.0
-2, 0.0
-4, 0.0
-5, 0.0
-5, 0.0
-5, 0.0
-5, 0.0
-4, 0.0
-6, 0.0
-5, 0.0
-4, 0.0
-4, 0.0
-4, 0.0
-4, 0.0
-4, 0.0
-4, 0.0
-4, 0.0
-4, 0.0
-4, 0.0
-4, 0.0
-4, 0.0
-4, 0.0
-4, 0.0
-5, 0.0
-5, 0.0
-5, 0.0
-5, 0.0
-4, 0.0
-4, 0.0
-8, 0.0
-7, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
2, 0.0
4, 0.0
5, 0.0
7, 0.0
6, 0.0
5, 0.0
4, 0.0
3, 0.0
2, 0.0
2, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
-1, 0.0
-1, 0.0
-1, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
2, 0.0
3, 0.0
7, 0.0
8, 0.0
7, 0.0
6, 0.0
5, 0.0
4, 0.0
3, 0.0
1, 0.0
0, 0.0
0, 0.0
0, 0.0
-1, 0.0
-1, 0.0
-1, 0.0
-1, 0.0
-1, 0.0
-1, 0.0
-1, 0.0
-1, 0.0
-1, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
-1, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
-2, 0.0
-1, 0.0
-1, 0.0
-1, 0.0
-1, 0.0
-2, 0.0
-2, 0.0
-2, 0.0
-2, 0.0
-3, 0.0
-2, 0.0
-2, 0.0
-1, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
0, 0.0
1, 0.0
2, 0.0
8, 0.0
13, 0.0
17, 0.0
18, 0.0
18, 0.0
20, 0.0
17, 0.0
13, 0.0
10, 0.0
6, 0.0
4, 0.0
1, 0.0
0, 0.0
-1, 0.0
-2, 0.0
-3, 0.0
-3, 0.0
-3, 0.0
-3, 0.0
-3, 0.0
-2, 0.0
-2, 0.0
-2, 0.0
-2, 0.0
-2, 0.0
-2, 0.0
-2, 0.0
-2, 0.0
-2, 0.0
-2, 0.0
-2, 0.0
-2, 0.0
-2, 0.0
-2, 0.0
-2, 0.0
-2, 0.0
-2, 0.0
-5, 0.0
-4, 0.0
-4, 0.0
-4, 0.0
-4, 0.0
-5, 0.0
-5, 0.0
-5, 0.0
-4, 0.0
-10, 0.0
-8, 0.0
-4, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
2, 0.0
3, 0.0
3, 0.0
4, 0.0
4, 0.0
3, 0.0
2, 0.0
2, 0.0
1, 0.0
1, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0


==> evaluation/alena_benchmark/req3/Quantitative/negRho.txt <==

0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
3, 0.0
3, 0.0
2, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
2, 0.0
3, 0.0
4, 0.0
9, 0.0
12, 0.0
15, 0.0
18, 0.0
21, 0.0
55, 0.0
59, 0.0
59, 0.0
56, 0.0
51, 0.0
47, 0.0
37, 0.0
28, 0.0
19, 0.0
12, 0.0
5, 0.0
0, 0.0
-5, 5.0
-8, 6.0
-10, 6.0
-10, 6.0
-10, 6.0
-11, 6.0
-8, 6.0
-8, 6.0
-7, 6.0
-6, 6.0
-6, 6.0
-6, 6.0
-5, 6.0
-5, 6.0
-7, 6.0
-6, 6.0
-6, 6.0
-6, 6.0
-6, 6.0
-6, 6.0
-9, 6.0
-9, 6.0
-9, 6.0
-9, 6.0
-8, 6.0
-8, 6.0
-17, 6.0
-16, 6.0
-15, 6.0
-14, 6.0
-13, 6.0
-21, 6.0
-19, 6.0
-18, 6.0
-16, 6.0
-29, 6.0
-24, 6.0
-20, 6.0
-17, 6.0
-14, 6.0
-22, 6.0
-15, 6.0
-11, 6.0
-7, 6.0
-2, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
-1, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
-1, 6.0
-1, 6.0
-1, 6.0
-1, 6.0
-1, 6.0
-1, 6.0
-1, 6.0
-1, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
1, 6.0
3, 6.0
5, 6.0
7, 6.0
12, 6.0
13, 6.0
12, 6.0
11, 6.0
9, 6.0
7, 6.0
6, 6.0
3, 6.0
1, 6.0
0, 6.0
-1, 6.0
-1, 6.0
-2, 6.0
-1, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
-1, 6.0
-1, 6.0
-1, 6.0
-1, 6.0
-1, 6.0
-2, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
1, 6.0
1, 6.0
1, 6.0
1, 6.0
0, 6.0
1, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
1, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
-1, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
-1, 6.0
-1, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
1, 6.0
1, 6.0
1, 6.0
1, 6.0
0, 6.0
3, 6.0
1, 6.0
4, 6.0
9, 6.0
14, 6.0
24, 6.0
28, 6.0
28, 6.0
27, 6.0
25, 6.0
22, 6.0
28, 6.0
18, 6.0
9, 6.0
3, 6.0
0, 6.0
-2, 8.0
-4, 8.0
-5, 8.0
-5, 8.0
-5, 8.0
-5, 8.0
-4, 8.0
-6, 8.0
-5, 8.0
-4, 8.0
-4, 8.0
-4, 8.0
-4, 8.0
-4, 8.0
-4, 8.0
-4, 8.0
-4, 8.0
-4, 8.0
-4, 8.0
-4, 8.0
-4, 8.0
-4, 8.0
-5, 8.0
-5, 8.0
-5, 8.0
-5, 8.0
-4, 8.0
-4, 8.0
-8, 8.0
-7, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
1, 8.0
1, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
1, 8.0
2, 8.0
4, 8.0
5, 8.0
7, 8.0
6, 8.0
5, 8.0
4, 8.0
3, 8.0
2, 8.0
2, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
-1, 8.0
-1, 8.0
-1, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
1, 8.0
1, 8.0
2, 8.0
3, 8.0
7, 8.0
8, 8.0
7, 8.0
6, 8.0
5, 8.0
4, 8.0
3, 8.0
1, 8.0
0, 8.0
0, 8.0
0, 8.0
-1, 8.0
-1, 8.0
-1, 8.0
-1, 8.0
-1, 8.0
-1, 8.0
-1, 8.0
-1, 8.0
-1, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
-1, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
-2, 8.0
-1, 8.0
-1, 8.0
-1, 8.0
-1, 8.0
-2, 8.0
-2, 8.0
-2, 8.0
-2, 8.0
-3, 8.0
-2, 8.0
-2, 8.0
-1, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
1, 8.0
1, 8.0
0, 8.0
1, 8.0
2, 8.0
8, 8.0
13, 8.0
17, 8.0
18, 8.0
18, 8.0
20, 8.0
17, 8.0
13, 8.0
10, 8.0
6, 8.0
4, 8.0
1, 8.0
0, 8.0
-1, 8.0
-2, 8.0
-3, 8.0
-3, 8.0
-3, 8.0
-3, 8.0
-3, 8.0
-2, 8.0
-2, 8.0
-2, 8.0
-2, 8.0
-2, 8.0
-2, 8.0
-2, 8.0
-2, 8.0
-2, 8.0
-2, 8.0
-2, 8.0
-2, 8.0
-2, 8.0
-2, 8.0
-2, 8.0
-2, 8.0
-2, 8.0
-5, 8.0
-4, 8.0
-4, 8.0
-4, 8.0
-4, 8.0
-5, 8.0
-5, 8.0
-5, 8.0
-4, 8.0
-10, 8.0
-8, 8.0
-4, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
1, 8.0
2, 8.0
3, 8.0
3, 8.0
4, 8.0
4, 8.0
3, 8.0
2, 8.0
2, 8.0
1, 8.0
1, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0
0, 8.0


==> evaluation/alena_benchmark/req3/Quantitative/posRho.txt <==

0, 6
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
0, 6.0
1, 6.0
1, 6.0
1, 6.0
1, 6.0
1, 6.0
3, 6.0
3, 6.0
2, 5.0
1, 4.0
1, 4.0
1, 4.0
1, 4.0
2, 4.0
3, 4.0
4, 4.0
9, 4.0
12, 4.0
15, 4.0
18, 4.0
21, 4.0
55, 4.0
59, 4.0
59, 4.0
56, 4.0
51, 4.0
47, 4.0
37, 4.0
28, 4.0
19, 4.0
12, 4.0
5, 4.0
0, 1.0
-5, 0.0
-8, 0.0
-10, 0.0
-10, 0.0
-10, 0.0
-11, 0.0
-8, 0.0
-8, 0.0
-7, 0.0
-6, 0.0
-6, 0.0
-6, 0.0
-5, 0.0
-5, 0.0
-7, 0.0
-6, 0.0
-6, 0.0
-6, 0.0
-6, 0.0
-6, 0.0
-9, 0.0
-9, 0.0
-9, 0.0
-9, 0.0
-8, 0.0
-8, 0.0
-17, 0.0
-16, 0.0
-15, 0.0
-14, 0.0
-13, 0.0
-21, 0.0
-19, 0.0
-18, 0.0
-16, 0.0
-29, 0.0
-24, 0.0
-20, 0.0
-17, 0.0
-14, 0.0
-22, 0.0
-15, 0.0
-11, 0.0
-7, 0.0
-2, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
-1, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
-1, 0.0
-1, 0.0
-1, 0.0
-1, 0.0
-1, 0.0
-1, 0.0
-1, 0.0
-1, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
3, 0.0
5, 0.0
7, 0.0
12, 0.0
13, 0.0
12, 0.0
11, 0.0
9, 0.0
7, 0.0
6, 0.0
3, 0.0
1, 0.0
0, 0.0
-1, 0.0
-1, 0.0
-2, 0.0
-1, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
-1, 0.0
-1, 0.0
-1, 0.0
-1, 0.0
-1, 0.0
-2, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
0, 0.0
1, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
-1, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
-1, 0.0
-1, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
1, 0.0
1, 0.0
0, 0.0
3, 0.0
1, 0.0
4, 0.0
9, 0.0
14, 0.0
24, 0.0
28, 0.0
28, 0.0
27, 0.0
25, 0.0
22, 0.0
28, 0.0
18, 0.0
9, 0.0
3, 0.0
0, 0.0
-2, 0.0
-4, 0.0
-5, 0.0
-5, 0.0
-5, 0.0
-5, 0.0
-4, 0.0
-6, 0.0
-5, 0.0
-4, 0.0
-4, 0.0
-4, 0.0
-4, 0.0
-4, 0.0
-4, 0.0
-4, 0.0
-4, 0.0
-4, 0.0
-4, 0.0
-4, 0.0
-4, 0.0
-4, 0.0
-5, 0.0
-5, 0.0
-5, 0.0
-5, 0.0
-4, 0.0
-4, 0.0
-8, 0.0
-7, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
2, 0.0
4, 0.0
5, 0.0
7, 0.0
6, 0.0
5, 0.0
4, 0.0
3, 0.0
2, 0.0
2, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
-1, 0.0
-1, 0.0
-1, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
2, 0.0
3, 0.0
7, 0.0
8, 0.0
7, 0.0
6, 0.0
5, 0.0
4, 0.0
3, 0.0
1, 0.0
0, 0.0
0, 0.0
0, 0.0
-1, 0.0
-1, 0.0
-1, 0.0
-1, 0.0
-1, 0.0
-1, 0.0
-1, 0.0
-1, 0.0
-1, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
-1, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
-2, 0.0
-1, 0.0
-1, 0.0
-1, 0.0
-1, 0.0
-2, 0.0
-2, 0.0
-2, 0.0
-2, 0.0
-3, 0.0
-2, 0.0
-2, 0.0
-1, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
1, 0.0
0, 0.0
1, 0.0
2, 0.0
8, 0.0
13, 0.0
17, 0.0
18, 0.0
18, 0.0
20, 0.0
17, 0.0
13, 0.0
10, 0.0
6, 0.0
4, 0.0
1, 0.0
0, 0.0
-1, 0.0
-2, 0.0
-3, 0.0
-3, 0.0
-3, 0.0
-3, 0.0
-3, 0.0
-2, 0.0
-2, 0.0
-2, 0.0
-2, 0.0
-2, 0.0
-2, 0.0
-2, 0.0
-2, 0.0
-2, 0.0
-2, 0.0
-2, 0.0
-2, 0.0
-2, 0.0
-2, 0.0
-2, 0.0
-2, 0.0
-2, 0.0
-5, 0.0
-4, 0.0
-4, 0.0
-4, 0.0
-4, 0.0
-5, 0.0
-5, 0.0
-5, 0.0
-4, 0.0
-10, 0.0
-8, 0.0
-4, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
1, 0.0
2, 0.0
3, 0.0
3, 0.0
4, 0.0
4, 0.0
3, 0.0
2, 0.0
2, 0.0
1, 0.0
1, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0
0, 0.0


==> evaluation/alena_benchmark/req3/requirement.txt <==
assertion myAssertion1:
   
  (
  	always ( 
  	  (a>=5) implies ( always(0:3) (a>=0) )
  	) 
  );


==> evaluation/automotive_benchmark/FI2/MAX/negativeRobustnessFI2.txt <==

1000, 0, 4.9E-324
1370, 10, 4.9E-324
1661, 27, 4.9E-324
1870, 50, 4.9E-324
2012, 77, 4.9E-324
2103, 107, 4.9E-324
2157, 139, 4.9E-324
2188, 171, 4.9E-324
2207, 203, 4.9E-324
2219, 235, 4.9E-324
2230, 265, 4.9E-324
2241, 295, 4.9E-324
2252, 324, 4.9E-324
2265, 352, 4.9E-324
2278, 379, 4.9E-324
2293, 404, 4.9E-324
2310, 429, 4.9E-324
2328, 453, 4.9E-324
2347, 477, 4.9E-324
2368, 499, 4.9E-324
2390, 521, 4.9E-324
2411, 542, 4.9E-324
2432, 562, 4.9E-324
2454, 582, 4.9E-324
2476, 602, 4.9E-324
2498, 620, 4.9E-324
2519, 639, 4.9E-324
2539, 657, 4.9E-324
2559, 674, 4.9E-324
2579, 691, 4.9E-324
2602, 708, 4.9E-324
2626, 724, 4.9E-324
2651, 739, 4.9E-324
2678, 755, 4.9E-324
2705, 770, 4.9E-324
2735, 785, 4.9E-324
2765, 799, 4.9E-324
2796, 814, 4.9E-324
2829, 828, 4.9E-324
2864, 842, 4.9E-324
2899, 856, 4.9E-324
2934, 870, 4.9E-324
2969, 884, 4.9E-324
2716, 906, 4.9E-324
2593, 922, 4.9E-324
2535, 937, 4.9E-324
2507, 950, 4.9E-324
2496, 963, 4.9E-324
2495, 975, 4.9E-324
2498, 987, 4.9E-324
2504, 999, 4.9E-324
2511, 1011, 4.9E-324
2518, 1022, 4.9E-324
2526, 1034, 4.9E-324
2533, 1045, 4.9E-324
2541, 1056, 4.9E-324
2549, 1067, 4.9E-324
2556, 1078, 4.9E-324
2563, 1089, 4.9E-324
2571, 1100, 4.9E-324
2578, 1110, 4.9E-324
2585, 1121, 4.9E-324
2592, 1131, 4.9E-324
2599, 1142, 4.9E-324
2607, 1152, 4.9E-324
2615, 1162, 4.9E-324
2624, 1172, 4.9E-324
2634, 1182, 4.9E-324
2643, 1192, 4.9E-324
2652, 1201, 4.9E-324
2661, 1211, 4.9E-324
2671, 1220, 4.9E-324
2680, 1230, 4.9E-324
2690, 1239, 4.9E-324
2701, 1249, 4.9E-324
2711, 1258, 4.9E-324
2721, 1267, 4.9E-324
2731, 1276, 4.9E-324
2741, 1285, 4.9E-324
2752, 1294, 4.9E-324
2763, 1303, 4.9E-324
2775, 1312, 4.9E-324
2786, 1321, 4.9E-324
2798, 1330, 4.9E-324
2809, 1339, 4.9E-324
2820, 1348, 4.9E-324
2832, 1357, 4.9E-324
2844, 1365, 4.9E-324
2857, 1374, 4.9E-324
2869, 1383, 4.9E-324
2882, 1392, 4.9E-324
2895, 1400, 4.9E-324
2908, 1409, 4.9E-324
2921, 1417, 4.9E-324
2934, 1426, 4.9E-324
2947, 1435, 4.9E-324
2960, 1443, 4.9E-324
2973, 1452, 4.9E-324
2986, 1460, 4.9E-324
2999, 1469, 4.9E-324
3012, 1477, 4.9E-324
3025, 1486, 4.9E-324
3038, 1494, 4.9E-324
3051, 1503, 4.9E-324
3065, 1511, 4.9E-324
3078, 1519, 4.9E-324
3090, 1528, 4.9E-324
3103, 1536, 4.9E-324
2834, 1549, 4.9E-324
2701, 1559, 4.9E-324
2637, 1568, 4.9E-324
2606, 1576, 4.9E-324
2591, 1583, 4.9E-324
2585, 1591, 4.9E-324
2584, 1598, 4.9E-324
2584, 1605, 4.9E-324
2586, 1612, 4.9E-324
2589, 1619, 4.9E-324
2591, 1626, 4.9E-324
2594, 1633, 4.9E-324
2597, 1640, 4.9E-324
2601, 1647, 4.9E-324
2604, 1654, 4.9E-324
2608, 1661, 4.9E-324
2611, 1667, 4.9E-324
2615, 1674, 4.9E-324
2689, 1681, 4.9E-324
2767, 1689, 4.9E-324
2812, 1698, 4.9E-324
3267, 1700, 4.9E-324
3453, 1709, 4.9E-324
3507, 1720, 4.9E-324
3533, 1732, 4.9E-324
3554, 1744, 4.9E-324
3573, 1755, 4.9E-324
3593, 1767, 4.9E-324
3612, 1779, 4.9E-324
3631, 1791, 4.9E-324
3649, 1803, 4.9E-324
3668, 1815, 4.9E-324
3686, 1826, 4.9E-324
3704, 1838, 4.9E-324
3722, 1850, 4.9E-324
3740, 1862, 4.9E-324
3758, 1873, 4.9E-324
3776, 1885, 4.9E-324
3794, 1896, 4.9E-324
3811, 1908, 4.9E-324
3829, 1919, 4.9E-324
3848, 1931, 4.9E-324
3867, 1942, 4.9E-324
3886, 1954, 4.9E-324
3905, 1965, 4.9E-324
3924, 1977, 4.9E-324
3942, 1988, 4.9E-324
3961, 1999, 4.9E-324
3979, 2010, 4.9E-324
3997, 2022, 4.9E-324
4016, 2033, 4.9E-324
4034, 2044, 4.9E-324
4052, 2055, 4.9E-324
4070, 2066, 4.9E-324
4088, 2077, 4.9E-324
4105, 2088, 4.9E-324
4123, 2099, 4.9E-324
4140, 2110, 4.9E-324
4158, 2121, 4.9E-324
4175, 2132, 4.9E-324
4193, 2143, 4.9E-324
4210, 2154, 4.9E-324
4227, 2165, 4.9E-324
4244, 2175, 4.9E-324
4261, 2186, 4.9E-324
4278, 2197, 4.9E-324
4295, 2207, 4.9E-324
4311, 2218, 4.9E-324
4328, 2229, 4.9E-324
4345, 2239, 4.9E-324
4361, 2250, 4.9E-324
4377, 2260, 4.9E-324
4394, 2271, 4.9E-324
4410, 2281, 4.9E-324
4426, 2292, 4.9E-324
4441, 2302, 4.9E-324
4457, 2312, 4.9E-324
4472, 2323, 4.9E-324
4487, 2333, 4.9E-324
4502, 2343, 3.0
4517, 2353, 18.0
4532, 2363, 33.0
4547, 2373, 48.0
4562, 2383, 63.0
4576, 2393, 77.0
4591, 2403, 92.0
4605, 2413, 106.0
4619, 2423, 120.0
4633, 2433, 134.0
4648, 2443, 149.0
4662, 2452, 163.0
4675, 2462, 176.0
4689, 2472, 190.0
4703, 2481, 204.0
4717, 2491, 218.0
4730, 2500, 231.0
4744, 2510, 245.0
4757, 2519, 258.0
3941, 2542, 258.0
3673, 2554, 258.0
3616, 2562, 258.0
3611, 2570, 258.0
3617, 2578, 258.0
3624, 2585, 258.0
3632, 2593, 258.0
3641, 2601, 258.0
3649, 2608, 258.0
3657, 2616, 258.0
3665, 2623, 258.0
3673, 2631, 258.0
3681, 2639, 258.0
3690, 2646, 258.0
3698, 2654, 258.0
3706, 2661, 258.0
3714, 2669, 258.0
3722, 2676, 258.0
3730, 2684, 258.0
3738, 2691, 258.0
3746, 2698, 258.0
3753, 2706, 258.0
3761, 2713, 258.0
3769, 2721, 258.0
3777, 2728, 258.0
3785, 2735, 258.0
3793, 2743, 258.0
3800, 2750, 258.0
3808, 2758, 258.0
3816, 2765, 258.0
3824, 2772, 258.0
3831, 2780, 258.0
3839, 2787, 258.0
3847, 2794, 258.0
3855, 2801, 258.0
3863, 2809, 258.0
3871, 2816, 258.0
3879, 2823, 258.0
3888, 2830, 258.0
3896, 2837, 258.0
3904, 2845, 258.0
3912, 2852, 258.0
3920, 2859, 258.0
3929, 2866, 258.0
3937, 2873, 258.0
3909, 2880, 258.0
3881, 2886, 258.0
3878, 2891, 258.0
3342, 2902, 258.0
3093, 2909, 258.0
2979, 2914, 258.0
2933, 2918, 258.0
2914, 2922, 258.0
2909, 2925, 258.0
2908, 2929, 258.0
2910, 2932, 258.0
2912, 2936, 258.0
2914, 2939, 258.0
2916, 2943, 258.0
2918, 2946, 258.0
2920, 2950, 258.0
2922, 2953, 258.0
2925, 2957, 258.0
2927, 2960, 258.0
2929, 2964, 258.0
2931, 2967, 258.0
2933, 2971, 258.0
2935, 2974, 258.0
2938, 2978, 258.0
2940, 2981, 258.0
2942, 2984, 258.0
2944, 2988, 258.0
2946, 2991, 258.0
2948, 2995, 258.0
2950, 2998, 258.0
2952, 3002, 258.0
2954, 3005, 258.0
2956, 3008, 258.0
2959, 3012, 258.0
2961, 3015, 258.0
2963, 3019, 258.0
2965, 3022, 258.0
2967, 3025, 258.0
2969, 3029, 258.0
2971, 3032, 258.0
2973, 3036, 258.0
2975, 3039, 258.0
2977, 3042, 258.0
2979, 3046, 258.0
2981, 3049, 258.0
2983, 3053, 258.0
2985, 3056, 258.0
2987, 3059, 258.0
2989, 3063, 258.0
2991, 3066, 258.0
2993, 3069, 258.0
2995, 3073, 258.0
2997, 3076, 258.0
2999, 3079, 258.0
3002, 3083, 258.0
3004, 3086, 258.0
3006, 3089, 258.0
3008, 3093, 258.0
3011, 3096, 258.0
3013, 3099, 258.0
3015, 3102, 258.0
3018, 3106, 258.0
3020, 3109, 258.0
3022, 3112, 258.0
3024, 3116, 258.0
3027, 3119, 258.0
3029, 3122, 258.0
3031, 3125, 258.0
3033, 3129, 258.0
3036, 3132, 258.0
3038, 3135, 258.0
3040, 3138, 258.0
3042, 3142, 258.0
3045, 3145, 258.0
3047, 3148, 258.0
3049, 3151, 258.0
3051, 3154, 258.0
3053, 3158, 258.0
3056, 3161, 258.0
3058, 3164, 258.0
3060, 3167, 258.0
3062, 3170, 258.0
3064, 3174, 258.0
3067, 3177, 258.0
3069, 3180, 258.0
3071, 3183, 258.0
3073, 3186, 258.0
3075, 3190, 258.0
3078, 3193, 258.0
3080, 3196, 258.0
3082, 3199, 258.0
3084, 3202, 258.0
3086, 3205, 258.0
3089, 3208, 258.0
3091, 3212, 258.0
3093, 3215, 258.0
3095, 3218, 258.0
3098, 3221, 258.0
3100, 3224, 258.0
3102, 3227, 258.0
3104, 3230, 258.0
3107, 3233, 258.0
3109, 3237, 258.0
3111, 3240, 258.0
3113, 3243, 258.0
3116, 3246, 258.0
3118, 3249, 258.0
3120, 3252, 258.0
3122, 3255, 258.0
3124, 3258, 258.0
3127, 3261, 258.0
3129, 3264, 258.0
3131, 3267, 258.0
3133, 3270, 258.0
3135, 3274, 258.0
3138, 3277, 258.0
3140, 3280, 258.0
3142, 3283, 258.0
3144, 3286, 258.0
3146, 3289, 258.0
3148, 3292, 258.0
3151, 3295, 258.0
3153, 3298, 258.0
3155, 3301, 258.0
3157, 3304, 258.0
3203, 3307, 258.0
3234, 3311, 258.0
3246, 3315, 258.0
3252, 3319, 258.0
3256, 3323, 258.0
3259, 3327, 258.0
3261, 3332, 258.0
3264, 3336, 258.0
3267, 3340, 258.0
3269, 3344, 258.0
3272, 3348, 258.0
3275, 3352, 258.0
3277, 3356, 258.0
3280, 3360, 258.0
3282, 3364, 258.0
3285, 3369, 258.0
3288, 3373, 258.0
3290, 3377, 258.0
3293, 3381, 258.0
3296, 3385, 258.0
3299, 3389, 258.0
3302, 3393, 258.0
3305, 3397, 258.0
3308, 3401, 258.0
3311, 3405, 258.0
3314, 3409, 258.0
3317, 3413, 258.0
3320, 3417, 258.0
3323, 3421, 258.0
3325, 3425, 258.0
3328, 3429, 258.0
3331, 3433, 258.0
3334, 3437, 258.0
3337, 3441, 258.0
3340, 3445, 258.0
3343, 3449, 258.0
3346, 3453, 258.0
3349, 3457, 258.0
3352, 3461, 258.0
3354, 3465, 258.0
3357, 3469, 258.0
3360, 3473, 258.0
3363, 3477, 258.0
3366, 3481, 258.0
3369, 3485, 258.0
3372, 3489, 258.0
3375, 3493, 258.0
3377, 3497, 258.0
3380, 3501, 258.0
3383, 3505, 258.0
3386, 3509, 258.0
3389, 3513, 258.0
3392, 3517, 258.0
3394, 3521, 258.0
3397, 3525, 258.0
3400, 3529, 258.0
3403, 3533, 258.0
3406, 3537, 258.0
3409, 3540, 258.0
3412, 3544, 258.0
3415, 3548, 258.0
3418, 3552, 258.0
3420, 3556, 258.0
3423, 3560, 258.0
3426, 3564, 258.0
3429, 3568, 258.0
3432, 3572, 258.0
3435, 3575, 258.0
3438, 3579, 258.0
3441, 3583, 258.0
3444, 3587, 258.0
3447, 3591, 258.0
3450, 3595, 258.0
3452, 3599, 258.0
3455, 3602, 258.0
3458, 3606, 258.0
3461, 3610, 258.0
3464, 3614, 258.0
3467, 3618, 258.0
3470, 3622, 258.0
3473, 3625, 258.0
3475, 3629, 258.0
3478, 3633, 258.0
3481, 3637, 258.0
3484, 3641, 258.0
3487, 3645, 258.0
3490, 3648, 258.0
3492, 3652, 258.0
3495, 3656, 258.0
3498, 3660, 258.0
3501, 3664, 258.0
3504, 3667, 258.0
3507, 3671, 258.0
3509, 3675, 258.0
3512, 3679, 258.0
3515, 3682, 258.0
3518, 3686, 258.0
3521, 3690, 258.0
3523, 3694, 258.0
3526, 3697, 258.0
3529, 3701, 258.0
3532, 3705, 258.0
3534, 3709, 258.0
3537, 3712, 258.0
3540, 3716, 258.0
3543, 3720, 258.0
3546, 3724, 258.0
3549, 3727, 258.0
3551, 3731, 258.0
3554, 3735, 258.0
3557, 3739, 258.0
3560, 3742, 258.0
3563, 3746, 258.0
3566, 3750, 258.0
3568, 3753, 258.0
3571, 3757, 258.0
3574, 3761, 258.0
3577, 3764, 258.0
3580, 3768, 258.0
3582, 3772, 258.0
3585, 3775, 258.0
3588, 3779, 258.0
3591, 3783, 258.0
3594, 3786, 258.0
3596, 3790, 258.0
3589, 3794, 258.0
3580, 3797, 258.0
3580, 3800, 258.0
3581, 3804, 258.0
3584, 3807, 258.0
3586, 3810, 258.0
3588, 3813, 258.0
3591, 3817, 258.0
3593, 3820, 258.0
3596, 3823, 258.0
3598, 3826, 258.0
3600, 3829, 258.0
3603, 3833, 258.0
3605, 3836, 258.0
3607, 3839, 258.0
3610, 3842, 258.0
3612, 3845, 258.0
3614, 3849, 258.0
3616, 3852, 258.0
3619, 3855, 258.0
3621, 3858, 258.0
3623, 3861, 258.0
3625, 3865, 258.0
3628, 3868, 258.0
3630, 3871, 258.0
3632, 3874, 258.0
3634, 3877, 258.0
3637, 3880, 258.0
3639, 3883, 258.0
3641, 3887, 258.0
3643, 3890, 258.0
3646, 3893, 258.0
3648, 3896, 258.0
3650, 3899, 258.0
3652, 3902, 258.0
3654, 3905, 258.0
3657, 3908, 258.0
3659, 3911, 258.0
3661, 3914, 258.0
3663, 3918, 258.0
3665, 3921, 258.0
3667, 3924, 258.0
3670, 3927, 258.0
3672, 3930, 258.0
3674, 3933, 258.0
3676, 3936, 258.0
3678, 3939, 258.0
3680, 3942, 258.0
3683, 3945, 258.0
3685, 3948, 258.0
3687, 3951, 258.0
3689, 3954, 258.0
3691, 3957, 258.0
3693, 3960, 258.0
3695, 3963, 258.0
3697, 3966, 258.0
3700, 3969, 258.0
3702, 3972, 258.0
3704, 3975, 258.0
3706, 3978, 258.0
3709, 3981, 258.0
3711, 3984, 258.0
3713, 3987, 258.0
3716, 3990, 258.0
3718, 3993, 258.0
3720, 3996, 258.0
3722, 3999, 258.0
3725, 4002, 258.0
3727, 4005, 258.0
3729, 4008, 258.0
3731, 4011, 258.0
3734, 4014, 258.0
3736, 4017, 258.0
3738, 4019, 258.0
3740, 4022, 258.0
3743, 4025, 258.0
3745, 4028, 258.0
3747, 4031, 258.0
3749, 4034, 258.0
3752, 4037, 258.0
3754, 4040, 258.0
3756, 4043, 258.0
3758, 4045, 258.0
3760, 4048, 258.0
3763, 4051, 258.0
3765, 4054, 258.0
3767, 4057, 258.0
3769, 4060, 258.0
3771, 4063, 258.0
3773, 4065, 258.0
3776, 4068, 258.0
3778, 4071, 258.0
3780, 4074, 258.0
3782, 4077, 258.0
3784, 4080, 258.0
3786, 4082, 258.0
3789, 4085, 258.0
3791, 4088, 258.0
3793, 4091, 258.0
3795, 4094, 258.0
3797, 4096, 258.0
3799, 4099, 258.0
3801, 4102, 258.0
3803, 4105, 258.0
3806, 4108, 258.0
3808, 4110, 258.0
3810, 4113, 258.0
3812, 4116, 258.0
3814, 4119, 258.0
3816, 4121, 258.0
3818, 4124, 258.0
3820, 4127, 258.0
3822, 4130, 258.0
3824, 4132, 258.0
3827, 4135, 258.0
3829, 4138, 258.0
3831, 4140, 258.0
3833, 4143, 258.0
3835, 4146, 258.0
3837, 4149, 258.0
3839, 4151, 258.0
3841, 4154, 258.0
3843, 4157, 258.0
3845, 4159, 258.0
3847, 4162, 258.0
3858, 4165, 258.0
3865, 4168, 258.0
3868, 4171, 258.0
3870, 4174, 258.0
3872, 4176, 258.0
3874, 4179, 258.0
3877, 4182, 258.0
3879, 4185, 258.0
3881, 4188, 258.0
3883, 4191, 258.0
3885, 4194, 258.0
3888, 4197, 258.0
3890, 4200, 258.0
3892, 4203, 258.0
3894, 4205, 258.0
3896, 4208, 258.0
3899, 4211, 258.0
3901, 4214, 258.0
3903, 4217, 258.0
3905, 4220, 258.0
3907, 4223, 258.0
3909, 4225, 258.0
3912, 4228, 258.0
3914, 4231, 258.0
3916, 4234, 258.0
3918, 4237, 258.0
3920, 4240, 258.0
3922, 4242, 259.0
3924, 4245, 262.0
3927, 4248, 265.0
3929, 4251, 268.0
3931, 4254, 271.0
3933, 4256, 273.0
3935, 4259, 276.0
3937, 4262, 279.0
3939, 4265, 282.0
3941, 4268, 285.0
3943, 4270, 287.0
3945, 4273, 290.0
3947, 4276, 293.0
3950, 4279, 296.0
3952, 4281, 298.0
3954, 4284, 301.0
3956, 4287, 304.0
3958, 4290, 307.0
3960, 4292, 309.0
3962, 4295, 312.0
3964, 4298, 315.0
3966, 4300, 317.0
3968, 4303, 320.0
3970, 4306, 323.0
3972, 4309, 326.0
3974, 4311, 328.0
3976, 4314, 331.0
3978, 4317, 334.0
3980, 4319, 336.0
3982, 4322, 339.0
3984, 4325, 342.0
3986, 4327, 344.0
3988, 4330, 347.0
3990, 4333, 350.0
3992, 4335, 352.0
3994, 4338, 355.0
3996, 4341, 358.0
3998, 4343, 360.0
4000, 4346, 363.0
4002, 4348, 365.0
4004, 4351, 368.0
4006, 4354, 371.0
4008, 4356, 373.0
4010, 4359, 376.0
4012, 4362, 379.0
4014, 4364, 381.0
4016, 4367, 384.0
4018, 4369, 386.0
4020, 4372, 389.0
4022, 4374, 391.0
4023, 4377, 394.0
4025, 4380, 397.0
4027, 4382, 399.0
4029, 4385, 402.0
4031, 4387, 404.0
4033, 4390, 407.0
4035, 4392, 409.0
4037, 4395, 412.0
4039, 4398, 415.0
4041, 4400, 417.0
4043, 4403, 420.0
4044, 4405, 422.0
4046, 4408, 425.0
4048, 4410, 427.0
4050, 4413, 430.0
4052, 4415, 432.0
4054, 4418, 435.0
4056, 4420, 437.0
4058, 4423, 440.0
4059, 4425, 442.0
4061, 4428, 445.0
4063, 4430, 447.0
4065, 4433, 450.0
4067, 4435, 452.0
4069, 4438, 455.0
4070, 4440, 457.0
4072, 4443, 460.0
4074, 4445, 462.0
4076, 4447, 464.0
4078, 4450, 467.0
4080, 4452, 469.0
4081, 4455, 472.0
4083, 4457, 474.0
4085, 4460, 477.0
4087, 4462, 479.0
4089, 4464, 481.0
4090, 4467, 484.0
4092, 4469, 486.0
4094, 4472, 489.0
4096, 4474, 491.0
4098, 4477, 494.0
4099, 4479, 496.0
4101, 4481, 498.0
4103, 4484, 501.0
4105, 4486, 503.0
4106, 4488, 505.0
4108, 4491, 508.0
4110, 4493, 510.0


==> evaluation/automotive_benchmark/FI2/MAX/positiveRobustnessFI2.txt <==

1000, 0, 3500.0
1370, 10, 3130.0
1661, 27, 2839.0
1870, 50, 2630.0
2012, 77, 2488.0
2103, 107, 2397.0
2157, 139, 2343.0
2188, 171, 2312.0
2207, 203, 2293.0
2219, 235, 2281.0
2230, 265, 2270.0
2241, 295, 2259.0
2252, 324, 2248.0
2265, 352, 2235.0
2278, 379, 2222.0
2293, 404, 2207.0
2310, 429, 2190.0
2328, 453, 2172.0
2347, 477, 2153.0
2368, 499, 2132.0
2390, 521, 2110.0
2411, 542, 2089.0
2432, 562, 2068.0
2454, 582, 2046.0
2476, 602, 2024.0
2498, 620, 2002.0
2519, 639, 1981.0
2539, 657, 1961.0
2559, 674, 1941.0
2579, 691, 1921.0
2602, 708, 1898.0
2626, 724, 1874.0
2651, 739, 1849.0
2678, 755, 1822.0
2705, 770, 1795.0
2735, 785, 1765.0
2765, 799, 1735.0
2796, 814, 1704.0
2829, 828, 1671.0
2864, 842, 1636.0
2899, 856, 1601.0
2934, 870, 1566.0
2969, 884, 1531.0
2716, 906, 1531.0
2593, 922, 1531.0
2535, 937, 1531.0
2507, 950, 1531.0
2496, 963, 1531.0
2495, 975, 1531.0
2498, 987, 1531.0
2504, 999, 1531.0
2511, 1011, 1531.0
2518, 1022, 1531.0
2526, 1034, 1531.0
2533, 1045, 1531.0
2541, 1056, 1531.0
2549, 1067, 1531.0
2556, 1078, 1531.0
2563, 1089, 1531.0
2571, 1100, 1531.0
2578, 1110, 1531.0
2585, 1121, 1531.0
2592, 1131, 1531.0
2599, 1142, 1531.0
2607, 1152, 1531.0
2615, 1162, 1531.0
2624, 1172, 1531.0
2634, 1182, 1531.0
2643, 1192, 1531.0
2652, 1201, 1531.0
2661, 1211, 1531.0
2671, 1220, 1531.0
2680, 1230, 1531.0
2690, 1239, 1531.0
2701, 1249, 1531.0
2711, 1258, 1531.0
2721, 1267, 1531.0
2731, 1276, 1531.0
2741, 1285, 1531.0
2752, 1294, 1531.0
2763, 1303, 1531.0
2775, 1312, 1531.0
2786, 1321, 1531.0
2798, 1330, 1531.0
2809, 1339, 1531.0
2820, 1348, 1531.0
2832, 1357, 1531.0
2844, 1365, 1531.0
2857, 1374, 1531.0
2869, 1383, 1531.0
2882, 1392, 1531.0
2895, 1400, 1531.0
2908, 1409, 1531.0
2921, 1417, 1531.0
2934, 1426, 1531.0
2947, 1435, 1531.0
2960, 1443, 1531.0
2973, 1452, 1527.0
2986, 1460, 1514.0
2999, 1469, 1501.0
3012, 1477, 1488.0
3025, 1486, 1475.0
3038, 1494, 1462.0
3051, 1503, 1449.0
3065, 1511, 1435.0
3078, 1519, 1422.0
3090, 1528, 1410.0
3103, 1536, 1397.0
2834, 1549, 1397.0
2701, 1559, 1397.0
2637, 1568, 1397.0
2606, 1576, 1397.0
2591, 1583, 1397.0
2585, 1591, 1397.0
2584, 1598, 1397.0
2584, 1605, 1397.0
2586, 1612, 1397.0
2589, 1619, 1397.0
2591, 1626, 1397.0
2594, 1633, 1397.0
2597, 1640, 1397.0
2601, 1647, 1397.0
2604, 1654, 1397.0
2608, 1661, 1397.0
2611, 1667, 1397.0
2615, 1674, 1397.0
2689, 1681, 1397.0
2767, 1689, 1397.0
2812, 1698, 1397.0
3267, 1700, 1233.0
3453, 1709, 1047.0
3507, 1720, 993.0
3533, 1732, 967.0
3554, 1744, 946.0
3573, 1755, 927.0
3593, 1767, 907.0
3612, 1779, 888.0
3631, 1791, 869.0
3649, 1803, 851.0
3668, 1815, 832.0
3686, 1826, 814.0
3704, 1838, 796.0
3722, 1850, 778.0
3740, 1862, 760.0
3758, 1873, 742.0
3776, 1885, 724.0
3794, 1896, 706.0
3811, 1908, 689.0
3829, 1919, 671.0
3848, 1931, 652.0
3867, 1942, 633.0
3886, 1954, 614.0
3905, 1965, 595.0
3924, 1977, 576.0
3942, 1988, 558.0
3961, 1999, 539.0
3979, 2010, 521.0
3997, 2022, 503.0
4016, 2033, 484.0
4034, 2044, 466.0
4052, 2055, 448.0
4070, 2066, 430.0
4088, 2077, 412.0
4105, 2088, 395.0
4123, 2099, 377.0
4140, 2110, 360.0
4158, 2121, 342.0
4175, 2132, 325.0
4193, 2143, 307.0
4210, 2154, 290.0
4227, 2165, 273.0
4244, 2175, 256.0
4261, 2186, 239.0
4278, 2197, 222.0
4295, 2207, 205.0
4311, 2218, 189.0
4328, 2229, 172.0
4345, 2239, 155.0
4361, 2250, 139.0
4377, 2260, 123.0
4394, 2271, 106.0
4410, 2281, 90.0
4426, 2292, 74.0
4441, 2302, 59.0
4457, 2312, 43.0
4472, 2323, 28.0
4487, 2333, 13.0
4502, 2343, 4.9E-324
4517, 2353, 4.9E-324
4532, 2363, 4.9E-324
4547, 2373, 4.9E-324
4562, 2383, 4.9E-324
4576, 2393, 4.9E-324
4591, 2403, 4.9E-324
4605, 2413, 4.9E-324
4619, 2423, 4.9E-324
4633, 2433, 4.9E-324
4648, 2443, 4.9E-324
4662, 2452, 4.9E-324
4675, 2462, 4.9E-324
4689, 2472, 4.9E-324
4703, 2481, 4.9E-324
4717, 2491, 4.9E-324
4730, 2500, 4.9E-324
4744, 2510, 4.9E-324
4757, 2519, 4.9E-324
3941, 2542, 4.9E-324
3673, 2554, 4.9E-324
3616, 2562, 4.9E-324
3611, 2570, 4.9E-324
3617, 2578, 4.9E-324
3624, 2585, 4.9E-324
3632, 2593, 4.9E-324
3641, 2601, 4.9E-324
3649, 2608, 4.9E-324
3657, 2616, 4.9E-324
3665, 2623, 4.9E-324
3673, 2631, 4.9E-324
3681, 2639, 4.9E-324
3690, 2646, 4.9E-324
3698, 2654, 4.9E-324
3706, 2661, 4.9E-324
3714, 2669, 4.9E-324
3722, 2676, 4.9E-324
3730, 2684, 4.9E-324
3738, 2691, 4.9E-324
3746, 2698, 4.9E-324
3753, 2706, 4.9E-324
3761, 2713, 4.9E-324
3769, 2721, 4.9E-324
3777, 2728, 4.9E-324
3785, 2735, 4.9E-324
3793, 2743, 4.9E-324
3800, 2750, 4.9E-324
3808, 2758, 4.9E-324
3816, 2765, 4.9E-324
3824, 2772, 4.9E-324
3831, 2780, 4.9E-324
3839, 2787, 4.9E-324
3847, 2794, 4.9E-324
3855, 2801, 4.9E-324
3863, 2809, 4.9E-324
3871, 2816, 4.9E-324
3879, 2823, 4.9E-324
3888, 2830, 4.9E-324
3896, 2837, 4.9E-324
3904, 2845, 4.9E-324
3912, 2852, 4.9E-324
3920, 2859, 4.9E-324
3929, 2866, 4.9E-324
3937, 2873, 4.9E-324
3909, 2880, 4.9E-324
3881, 2886, 4.9E-324
3878, 2891, 4.9E-324
3342, 2902, 4.9E-324
3093, 2909, 4.9E-324
2979, 2914, 4.9E-324
2933, 2918, 4.9E-324
2914, 2922, 4.9E-324
2909, 2925, 4.9E-324
2908, 2929, 4.9E-324
2910, 2932, 4.9E-324
2912, 2936, 4.9E-324
2914, 2939, 4.9E-324
2916, 2943, 4.9E-324
2918, 2946, 4.9E-324
2920, 2950, 4.9E-324
2922, 2953, 4.9E-324
2925, 2957, 4.9E-324
2927, 2960, 4.9E-324
2929, 2964, 4.9E-324
2931, 2967, 4.9E-324
2933, 2971, 4.9E-324
2935, 2974, 4.9E-324
2938, 2978, 4.9E-324
2940, 2981, 4.9E-324
2942, 2984, 4.9E-324
2944, 2988, 4.9E-324
2946, 2991, 4.9E-324
2948, 2995, 4.9E-324
2950, 2998, 4.9E-324
2952, 3002, 4.9E-324
2954, 3005, 4.9E-324
2956, 3008, 4.9E-324
2959, 3012, 4.9E-324
2961, 3015, 4.9E-324
2963, 3019, 4.9E-324
2965, 3022, 4.9E-324
2967, 3025, 4.9E-324
2969, 3029, 4.9E-324
2971, 3032, 4.9E-324
2973, 3036, 4.9E-324
2975, 3039, 4.9E-324
2977, 3042, 4.9E-324
2979, 3046, 4.9E-324
2981, 3049, 4.9E-324
2983, 3053, 4.9E-324
2985, 3056, 4.9E-324
2987, 3059, 4.9E-324
2989, 3063, 4.9E-324
2991, 3066, 4.9E-324
2993, 3069, 4.9E-324
2995, 3073, 4.9E-324
2997, 3076, 4.9E-324
2999, 3079, 4.9E-324
3002, 3083, 4.9E-324
3004, 3086, 4.9E-324
3006, 3089, 4.9E-324
3008, 3093, 4.9E-324
3011, 3096, 4.9E-324
3013, 3099, 4.9E-324
3015, 3102, 4.9E-324
3018, 3106, 4.9E-324
3020, 3109, 4.9E-324
3022, 3112, 4.9E-324
3024, 3116, 4.9E-324
3027, 3119, 4.9E-324
3029, 3122, 4.9E-324
3031, 3125, 4.9E-324
3033, 3129, 4.9E-324
3036, 3132, 4.9E-324
3038, 3135, 4.9E-324
3040, 3138, 4.9E-324
3042, 3142, 4.9E-324
3045, 3145, 4.9E-324
3047, 3148, 4.9E-324
3049, 3151, 4.9E-324
3051, 3154, 4.9E-324
3053, 3158, 4.9E-324
3056, 3161, 4.9E-324
3058, 3164, 4.9E-324
3060, 3167, 4.9E-324
3062, 3170, 4.9E-324
3064, 3174, 4.9E-324
3067, 3177, 4.9E-324
3069, 3180, 4.9E-324
3071, 3183, 4.9E-324
3073, 3186, 4.9E-324
3075, 3190, 4.9E-324
3078, 3193, 4.9E-324
3080, 3196, 4.9E-324
3082, 3199, 4.9E-324
3084, 3202, 4.9E-324
3086, 3205, 4.9E-324
3089, 3208, 4.9E-324
3091, 3212, 4.9E-324
3093, 3215, 4.9E-324
3095, 3218, 4.9E-324
3098, 3221, 4.9E-324
3100, 3224, 4.9E-324
3102, 3227, 4.9E-324
3104, 3230, 4.9E-324
3107, 3233, 4.9E-324
3109, 3237, 4.9E-324
3111, 3240, 4.9E-324
3113, 3243, 4.9E-324
3116, 3246, 4.9E-324
3118, 3249, 4.9E-324
3120, 3252, 4.9E-324
3122, 3255, 4.9E-324
3124, 3258, 4.9E-324
3127, 3261, 4.9E-324
3129, 3264, 4.9E-324
3131, 3267, 4.9E-324
3133, 3270, 4.9E-324
3135, 3274, 4.9E-324
3138, 3277, 4.9E-324
3140, 3280, 4.9E-324
3142, 3283, 4.9E-324
3144, 3286, 4.9E-324
3146, 3289, 4.9E-324
3148, 3292, 4.9E-324
3151, 3295, 4.9E-324
3153, 3298, 4.9E-324
3155, 3301, 4.9E-324
3157, 3304, 4.9E-324
3203, 3307, 4.9E-324
3234, 3311, 4.9E-324
3246, 3315, 4.9E-324
3252, 3319, 4.9E-324
3256, 3323, 4.9E-324
3259, 3327, 4.9E-324
3261, 3332, 4.9E-324
3264, 3336, 4.9E-324
3267, 3340, 4.9E-324
3269, 3344, 4.9E-324
3272, 3348, 4.9E-324
3275, 3352, 4.9E-324
3277, 3356, 4.9E-324
3280, 3360, 4.9E-324
3282, 3364, 4.9E-324
3285, 3369, 4.9E-324
3288, 3373, 4.9E-324
3290, 3377, 4.9E-324
3293, 3381, 4.9E-324
3296, 3385, 4.9E-324
3299, 3389, 4.9E-324
3302, 3393, 4.9E-324
3305, 3397, 4.9E-324
3308, 3401, 4.9E-324
3311, 3405, 4.9E-324
3314, 3409, 4.9E-324
3317, 3413, 4.9E-324
3320, 3417, 4.9E-324
3323, 3421, 4.9E-324
3325, 3425, 4.9E-324
3328, 3429, 4.9E-324
3331, 3433, 4.9E-324
3334, 3437, 4.9E-324
3337, 3441, 4.9E-324
3340, 3445, 4.9E-324
3343, 3449, 4.9E-324
3346, 3453, 4.9E-324
3349, 3457, 4.9E-324
3352, 3461, 4.9E-324
3354, 3465, 4.9E-324
3357, 3469, 4.9E-324
3360, 3473, 4.9E-324
3363, 3477, 4.9E-324
3366, 3481, 4.9E-324
3369, 3485, 4.9E-324
3372, 3489, 4.9E-324
3375, 3493, 4.9E-324
3377, 3497, 4.9E-324
3380, 3501, 4.9E-324
3383, 3505, 4.9E-324
3386, 3509, 4.9E-324
3389, 3513, 4.9E-324
3392, 3517, 4.9E-324
3394, 3521, 4.9E-324
3397, 3525, 4.9E-324
3400, 3529, 4.9E-324
3403, 3533, 4.9E-324
3406, 3537, 4.9E-324
3409, 3540, 4.9E-324
3412, 3544, 4.9E-324
3415, 3548, 4.9E-324
3418, 3552, 4.9E-324
3420, 3556, 4.9E-324
3423, 3560, 4.9E-324
3426, 3564, 4.9E-324
3429, 3568, 4.9E-324
3432, 3572, 4.9E-324
3435, 3575, 4.9E-324
3438, 3579, 4.9E-324
3441, 3583, 4.9E-324
3444, 3587, 4.9E-324
3447, 3591, 4.9E-324
3450, 3595, 4.9E-324
3452, 3599, 4.9E-324
3455, 3602, 4.9E-324
3458, 3606, 4.9E-324
3461, 3610, 4.9E-324
3464, 3614, 4.9E-324
3467, 3618, 4.9E-324
3470, 3622, 4.9E-324
3473, 3625, 4.9E-324
3475, 3629, 4.9E-324
3478, 3633, 4.9E-324
3481, 3637, 4.9E-324
3484, 3641, 4.9E-324
3487, 3645, 4.9E-324
3490, 3648, 4.9E-324
3492, 3652, 4.9E-324
3495, 3656, 4.9E-324
3498, 3660, 4.9E-324
3501, 3664, 4.9E-324
3504, 3667, 4.9E-324
3507, 3671, 4.9E-324
3509, 3675, 4.9E-324
3512, 3679, 4.9E-324
3515, 3682, 4.9E-324
3518, 3686, 4.9E-324
3521, 3690, 4.9E-324
3523, 3694, 4.9E-324
3526, 3697, 4.9E-324
3529, 3701, 4.9E-324
3532, 3705, 4.9E-324
3534, 3709, 4.9E-324
3537, 3712, 4.9E-324
3540, 3716, 4.9E-324
3543, 3720, 4.9E-324
3546, 3724, 4.9E-324
3549, 3727, 4.9E-324
3551, 3731, 4.9E-324
3554, 3735, 4.9E-324
3557, 3739, 4.9E-324
3560, 3742, 4.9E-324
3563, 3746, 4.9E-324
3566, 3750, 4.9E-324
3568, 3753, 4.9E-324
3571, 3757, 4.9E-324
3574, 3761, 4.9E-324
3577, 3764, 4.9E-324
3580, 3768, 4.9E-324
3582, 3772, 4.9E-324
3585, 3775, 4.9E-324
3588, 3779, 4.9E-324
3591, 3783, 4.9E-324
3594, 3786, 4.9E-324
3596, 3790, 4.9E-324
3589, 3794, 4.9E-324
3580, 3797, 4.9E-324
3580, 3800, 4.9E-324
3581, 3804, 4.9E-324
3584, 3807, 4.9E-324
3586, 3810, 4.9E-324
3588, 3813, 4.9E-324
3591, 3817, 4.9E-324
3593, 3820, 4.9E-324
3596, 3823, 4.9E-324
3598, 3826, 4.9E-324
3600, 3829, 4.9E-324
3603, 3833, 4.9E-324
3605, 3836, 4.9E-324
3607, 3839, 4.9E-324
3610, 3842, 4.9E-324
3612, 3845, 4.9E-324
3614, 3849, 4.9E-324
3616, 3852, 4.9E-324
3619, 3855, 4.9E-324
3621, 3858, 4.9E-324
3623, 3861, 4.9E-324
3625, 3865, 4.9E-324
3628, 3868, 4.9E-324
3630, 3871, 4.9E-324
3632, 3874, 4.9E-324
3634, 3877, 4.9E-324
3637, 3880, 4.9E-324
3639, 3883, 4.9E-324
3641, 3887, 4.9E-324
3643, 3890, 4.9E-324
3646, 3893, 4.9E-324
3648, 3896, 4.9E-324
3650, 3899, 4.9E-324
3652, 3902, 4.9E-324
3654, 3905, 4.9E-324
3657, 3908, 4.9E-324
3659, 3911, 4.9E-324
3661, 3914, 4.9E-324
3663, 3918, 4.9E-324
3665, 3921, 4.9E-324
3667, 3924, 4.9E-324
3670, 3927, 4.9E-324
3672, 3930, 4.9E-324
3674, 3933, 4.9E-324
3676, 3936, 4.9E-324
3678, 3939, 4.9E-324
3680, 3942, 4.9E-324
3683, 3945, 4.9E-324
3685, 3948, 4.9E-324
3687, 3951, 4.9E-324
3689, 3954, 4.9E-324
3691, 3957, 4.9E-324
3693, 3960, 4.9E-324
3695, 3963, 4.9E-324
3697, 3966, 4.9E-324
3700, 3969, 4.9E-324
3702, 3972, 4.9E-324
3704, 3975, 4.9E-324
3706, 3978, 4.9E-324
3709, 3981, 4.9E-324
3711, 3984, 4.9E-324
3713, 3987, 4.9E-324
3716, 3990, 4.9E-324
3718, 3993, 4.9E-324
3720, 3996, 4.9E-324
3722, 3999, 4.9E-324
3725, 4002, 4.9E-324
3727, 4005, 4.9E-324
3729, 4008, 4.9E-324
3731, 4011, 4.9E-324
3734, 4014, 4.9E-324
3736, 4017, 4.9E-324
3738, 4019, 4.9E-324
3740, 4022, 4.9E-324
3743, 4025, 4.9E-324
3745, 4028, 4.9E-324
3747, 4031, 4.9E-324
3749, 4034, 4.9E-324
3752, 4037, 4.9E-324
3754, 4040, 4.9E-324
3756, 4043, 4.9E-324
3758, 4045, 4.9E-324
3760, 4048, 4.9E-324
3763, 4051, 4.9E-324
3765, 4054, 4.9E-324
3767, 4057, 4.9E-324
3769, 4060, 4.9E-324
3771, 4063, 4.9E-324
3773, 4065, 4.9E-324
3776, 4068, 4.9E-324
3778, 4071, 4.9E-324
3780, 4074, 4.9E-324
3782, 4077, 4.9E-324
3784, 4080, 4.9E-324
3786, 4082, 4.9E-324
3789, 4085, 4.9E-324
3791, 4088, 4.9E-324
3793, 4091, 4.9E-324
3795, 4094, 4.9E-324
3797, 4096, 4.9E-324
3799, 4099, 4.9E-324
3801, 4102, 4.9E-324
3803, 4105, 4.9E-324
3806, 4108, 4.9E-324
3808, 4110, 4.9E-324
3810, 4113, 4.9E-324
3812, 4116, 4.9E-324
3814, 4119, 4.9E-324
3816, 4121, 4.9E-324
3818, 4124, 4.9E-324
3820, 4127, 4.9E-324
3822, 4130, 4.9E-324
3824, 4132, 4.9E-324
3827, 4135, 4.9E-324
3829, 4138, 4.9E-324
3831, 4140, 4.9E-324
3833, 4143, 4.9E-324
3835, 4146, 4.9E-324
3837, 4149, 4.9E-324
3839, 4151, 4.9E-324
3841, 4154, 4.9E-324
3843, 4157, 4.9E-324
3845, 4159, 4.9E-324
3847, 4162, 4.9E-324
3858, 4165, 4.9E-324
3865, 4168, 4.9E-324
3868, 4171, 4.9E-324
3870, 4174, 4.9E-324
3872, 4176, 4.9E-324
3874, 4179, 4.9E-324
3877, 4182, 4.9E-324
3879, 4185, 4.9E-324
3881, 4188, 4.9E-324
3883, 4191, 4.9E-324
3885, 4194, 4.9E-324
3888, 4197, 4.9E-324
3890, 4200, 4.9E-324
3892, 4203, 4.9E-324
3894, 4205, 4.9E-324
3896, 4208, 4.9E-324
3899, 4211, 4.9E-324
3901, 4214, 4.9E-324
3903, 4217, 4.9E-324
3905, 4220, 4.9E-324
3907, 4223, 4.9E-324
3909, 4225, 4.9E-324
3912, 4228, 4.9E-324
3914, 4231, 4.9E-324
3916, 4234, 4.9E-324
3918, 4237, 4.9E-324
3920, 4240, 4.9E-324
3922, 4242, 4.9E-324
3924, 4245, 4.9E-324
3927, 4248, 4.9E-324
3929, 4251, 4.9E-324
3931, 4254, 4.9E-324
3933, 4256, 4.9E-324
3935, 4259, 4.9E-324
3937, 4262, 4.9E-324
3939, 4265, 4.9E-324
3941, 4268, 4.9E-324
3943, 4270, 4.9E-324
3945, 4273, 4.9E-324
3947, 4276, 4.9E-324
3950, 4279, 4.9E-324
3952, 4281, 4.9E-324
3954, 4284, 4.9E-324
3956, 4287, 4.9E-324
3958, 4290, 4.9E-324
3960, 4292, 4.9E-324
3962, 4295, 4.9E-324
3964, 4298, 4.9E-324
3966, 4300, 4.9E-324
3968, 4303, 4.9E-324
3970, 4306, 4.9E-324
3972, 4309, 4.9E-324
3974, 4311, 4.9E-324
3976, 4314, 4.9E-324
3978, 4317, 4.9E-324
3980, 4319, 4.9E-324
3982, 4322, 4.9E-324
3984, 4325, 4.9E-324
3986, 4327, 4.9E-324
3988, 4330, 4.9E-324
3990, 4333, 4.9E-324
3992, 4335, 4.9E-324
3994, 4338, 4.9E-324
3996, 4341, 4.9E-324
3998, 4343, 4.9E-324
4000, 4346, 4.9E-324
4002, 4348, 4.9E-324
4004, 4351, 4.9E-324
4006, 4354, 4.9E-324
4008, 4356, 4.9E-324
4010, 4359, 4.9E-324
4012, 4362, 4.9E-324
4014, 4364, 4.9E-324
4016, 4367, 4.9E-324
4018, 4369, 4.9E-324
4020, 4372, 4.9E-324
4022, 4374, 4.9E-324
4023, 4377, 4.9E-324
4025, 4380, 4.9E-324
4027, 4382, 4.9E-324
4029, 4385, 4.9E-324
4031, 4387, 4.9E-324
4033, 4390, 4.9E-324
4035, 4392, 4.9E-324
4037, 4395, 4.9E-324
4039, 4398, 4.9E-324
4041, 4400, 4.9E-324
4043, 4403, 4.9E-324
4044, 4405, 4.9E-324
4046, 4408, 4.9E-324
4048, 4410, 4.9E-324
4050, 4413, 4.9E-324
4052, 4415, 4.9E-324
4054, 4418, 4.9E-324
4056, 4420, 4.9E-324
4058, 4423, 4.9E-324
4059, 4425, 4.9E-324
4061, 4428, 4.9E-324
4063, 4430, 4.9E-324
4065, 4433, 4.9E-324
4067, 4435, 4.9E-324
4069, 4438, 4.9E-324
4070, 4440, 4.9E-324
4072, 4443, 4.9E-324
4074, 4445, 4.9E-324
4076, 4447, 4.9E-324
4078, 4450, 4.9E-324
4080, 4452, 4.9E-324
4081, 4455, 4.9E-324
4083, 4457, 4.9E-324
4085, 4460, 4.9E-324
4087, 4462, 4.9E-324
4089, 4464, 4.9E-324
4090, 4467, 4.9E-324
4092, 4469, 4.9E-324
4094, 4472, 4.9E-324
4096, 4474, 4.9E-324
4098, 4477, 4.9E-324
4099, 4479, 4.9E-324
4101, 4481, 4.9E-324
4103, 4484, 4.9E-324
4105, 4486, 4.9E-324
4106, 4488, 4.9E-324
4108, 4491, 4.9E-324
4110, 4493, 4.9E-324


==> evaluation/automotive_benchmark/FI2/Qualitative/negativeRobustnessFI2.txt <==

1000, 0, 0.0
1370, 10, 0.0
1661, 27, 0.0
1870, 50, 0.0
2012, 77, 0.0
2103, 107, 0.0
2157, 139, 0.0
2188, 171, 0.0
2207, 203, 0.0
2219, 235, 0.0
2230, 265, 0.0
2241, 295, 0.0
2252, 324, 0.0
2265, 352, 0.0
2278, 379, 0.0
2293, 404, 0.0
2310, 429, 0.0
2328, 453, 0.0
2347, 477, 0.0
2368, 499, 0.0
2390, 521, 0.0
2411, 542, 0.0
2432, 562, 0.0
2454, 582, 0.0
2476, 602, 0.0
2498, 620, 0.0
2519, 639, 0.0
2539, 657, 0.0
2559, 674, 0.0
2579, 691, 0.0
2602, 708, 0.0
2626, 724, 0.0
2651, 739, 0.0
2678, 755, 0.0
2705, 770, 0.0
2735, 785, 0.0
2765, 799, 0.0
2796, 814, 0.0
2829, 828, 0.0
2864, 842, 0.0
2899, 856, 0.0
2934, 870, 0.0
2969, 884, 0.0
2716, 906, 0.0
2593, 922, 0.0
2535, 937, 0.0
2507, 950, 0.0
2496, 963, 0.0
2495, 975, 0.0
2498, 987, 0.0
2504, 999, 0.0
2511, 1011, 0.0
2518, 1022, 0.0
2526, 1034, 0.0
2533, 1045, 0.0
2541, 1056, 0.0
2549, 1067, 0.0
2556, 1078, 0.0
2563, 1089, 0.0
2571, 1100, 0.0
2578, 1110, 0.0
2585, 1121, 0.0
2592, 1131, 0.0
2599, 1142, 0.0
2607, 1152, 0.0
2615, 1162, 0.0
2624, 1172, 0.0
2634, 1182, 0.0
2643, 1192, 0.0
2652, 1201, 0.0
2661, 1211, 0.0
2671, 1220, 0.0
2680, 1230, 0.0
2690, 1239, 0.0
2701, 1249, 0.0
2711, 1258, 0.0
2721, 1267, 0.0
2731, 1276, 0.0
2741, 1285, 0.0
2752, 1294, 0.0
2763, 1303, 0.0
2775, 1312, 0.0
2786, 1321, 0.0
2798, 1330, 0.0
2809, 1339, 0.0
2820, 1348, 0.0
2832, 1357, 0.0
2844, 1365, 0.0
2857, 1374, 0.0
2869, 1383, 0.0
2882, 1392, 0.0
2895, 1400, 0.0
2908, 1409, 0.0
2921, 1417, 0.0
2934, 1426, 0.0
2947, 1435, 0.0
2960, 1443, 0.0
2973, 1452, 0.0
2986, 1460, 0.0
2999, 1469, 0.0
3012, 1477, 0.0
3025, 1486, 0.0
3038, 1494, 0.0
3051, 1503, 0.0
3065, 1511, 0.0
3078, 1519, 0.0
3090, 1528, 0.0
3103, 1536, 0.0
2834, 1549, 0.0
2701, 1559, 0.0
2637, 1568, 0.0
2606, 1576, 0.0
2591, 1583, 0.0
2585, 1591, 0.0
2584, 1598, 0.0
2584, 1605, 0.0
2586, 1612, 0.0
2589, 1619, 0.0
2591, 1626, 0.0
2594, 1633, 0.0
2597, 1640, 0.0
2601, 1647, 0.0
2604, 1654, 0.0
2608, 1661, 0.0
2611, 1667, 0.0
2615, 1674, 0.0
2689, 1681, 0.0
2767, 1689, 0.0
2812, 1698, 0.0
3267, 1700, 0.0
3453, 1709, 0.0
3507, 1720, 0.0
3533, 1732, 0.0
3554, 1744, 0.0
3573, 1755, 0.0
3593, 1767, 0.0
3612, 1779, 0.0
3631, 1791, 0.0
3649, 1803, 0.0
3668, 1815, 0.0
3686, 1826, 0.0
3704, 1838, 0.0
3722, 1850, 0.0
3740, 1862, 0.0
3758, 1873, 0.0
3776, 1885, 0.0
3794, 1896, 0.0
3811, 1908, 0.0
3829, 1919, 0.0
3848, 1931, 0.0
3867, 1942, 0.0
3886, 1954, 0.0
3905, 1965, 0.0
3924, 1977, 0.0
3942, 1988, 0.0
3961, 1999, 0.0
3979, 2010, 0.0
3997, 2022, 0.0
4016, 2033, 0.0
4034, 2044, 0.0
4052, 2055, 0.0
4070, 2066, 0.0
4088, 2077, 0.0
4105, 2088, 0.0
4123, 2099, 0.0
4140, 2110, 0.0
4158, 2121, 0.0
4175, 2132, 0.0
4193, 2143, 0.0
4210, 2154, 0.0
4227, 2165, 0.0
4244, 2175, 0.0
4261, 2186, 0.0
4278, 2197, 0.0
4295, 2207, 0.0
4311, 2218, 0.0
4328, 2229, 0.0
4345, 2239, 0.0
4361, 2250, 0.0
4377, 2260, 0.0
4394, 2271, 0.0
4410, 2281, 0.0
4426, 2292, 0.0
4441, 2302, 0.0
4457, 2312, 0.0
4472, 2323, 0.0
4487, 2333, 0.0
4502, 2343, 1.0
4517, 2353, 1.0
4532, 2363, 1.0
4547, 2373, 1.0
4562, 2383, 1.0
4576, 2393, 1.0
4591, 2403, 1.0
4605, 2413, 1.0
4619, 2423, 1.0
4633, 2433, 1.0
4648, 2443, 1.0
4662, 2452, 1.0
4675, 2462, 1.0
4689, 2472, 1.0
4703, 2481, 1.0
4717, 2491, 1.0
4730, 2500, 1.0
4744, 2510, 1.0
4757, 2519, 1.0
3941, 2542, 1.0
3673, 2554, 1.0
3616, 2562, 1.0
3611, 2570, 1.0
3617, 2578, 1.0
3624, 2585, 1.0
3632, 2593, 1.0
3641, 2601, 1.0
3649, 2608, 1.0
3657, 2616, 1.0
3665, 2623, 1.0
3673, 2631, 1.0
3681, 2639, 1.0
3690, 2646, 1.0
3698, 2654, 1.0
3706, 2661, 1.0
3714, 2669, 1.0
3722, 2676, 1.0
3730, 2684, 1.0
3738, 2691, 1.0
3746, 2698, 1.0
3753, 2706, 1.0
3761, 2713, 1.0
3769, 2721, 1.0
3777, 2728, 1.0
3785, 2735, 1.0
3793, 2743, 1.0
3800, 2750, 1.0
3808, 2758, 1.0
3816, 2765, 1.0
3824, 2772, 1.0
3831, 2780, 1.0
3839, 2787, 1.0
3847, 2794, 1.0
3855, 2801, 1.0
3863, 2809, 1.0
3871, 2816, 1.0
3879, 2823, 1.0
3888, 2830, 1.0
3896, 2837, 1.0
3904, 2845, 1.0
3912, 2852, 1.0
3920, 2859, 1.0
3929, 2866, 1.0
3937, 2873, 1.0
3909, 2880, 1.0
3881, 2886, 1.0
3878, 2891, 1.0
3342, 2902, 1.0
3093, 2909, 1.0
2979, 2914, 1.0
2933, 2918, 1.0
2914, 2922, 1.0
2909, 2925, 1.0
2908, 2929, 1.0
2910, 2932, 1.0
2912, 2936, 1.0
2914, 2939, 1.0
2916, 2943, 1.0
2918, 2946, 1.0
2920, 2950, 1.0
2922, 2953, 1.0
2925, 2957, 1.0
2927, 2960, 1.0
2929, 2964, 1.0
2931, 2967, 1.0
2933, 2971, 1.0
2935, 2974, 1.0
2938, 2978, 1.0
2940, 2981, 1.0
2942, 2984, 1.0
2944, 2988, 1.0
2946, 2991, 1.0
2948, 2995, 1.0
2950, 2998, 1.0
2952, 3002, 1.0
2954, 3005, 1.0
2956, 3008, 1.0
2959, 3012, 1.0
2961, 3015, 1.0
2963, 3019, 1.0
2965, 3022, 1.0
2967, 3025, 1.0
2969, 3029, 1.0
2971, 3032, 1.0
2973, 3036, 1.0
2975, 3039, 1.0
2977, 3042, 1.0
2979, 3046, 1.0
2981, 3049, 1.0
2983, 3053, 1.0
2985, 3056, 1.0
2987, 3059, 1.0
2989, 3063, 1.0
2991, 3066, 1.0
2993, 3069, 1.0
2995, 3073, 1.0
2997, 3076, 1.0
2999, 3079, 1.0
3002, 3083, 1.0
3004, 3086, 1.0
3006, 3089, 1.0
3008, 3093, 1.0
3011, 3096, 1.0
3013, 3099, 1.0
3015, 3102, 1.0
3018, 3106, 1.0
3020, 3109, 1.0
3022, 3112, 1.0
3024, 3116, 1.0
3027, 3119, 1.0
3029, 3122, 1.0
3031, 3125, 1.0
3033, 3129, 1.0
3036, 3132, 1.0
3038, 3135, 1.0
3040, 3138, 1.0
3042, 3142, 1.0
3045, 3145, 1.0
3047, 3148, 1.0
3049, 3151, 1.0
3051, 3154, 1.0
3053, 3158, 1.0
3056, 3161, 1.0
3058, 3164, 1.0
3060, 3167, 1.0
3062, 3170, 1.0
3064, 3174, 1.0
3067, 3177, 1.0
3069, 3180, 1.0
3071, 3183, 1.0
3073, 3186, 1.0
3075, 3190, 1.0
3078, 3193, 1.0
3080, 3196, 1.0
3082, 3199, 1.0
3084, 3202, 1.0
3086, 3205, 1.0
3089, 3208, 1.0
3091, 3212, 1.0
3093, 3215, 1.0
3095, 3218, 1.0
3098, 3221, 1.0
3100, 3224, 1.0
3102, 3227, 1.0
3104, 3230, 1.0
3107, 3233, 1.0
3109, 3237, 1.0
3111, 3240, 1.0
3113, 3243, 1.0
3116, 3246, 1.0
3118, 3249, 1.0
3120, 3252, 1.0
3122, 3255, 1.0
3124, 3258, 1.0
3127, 3261, 1.0
3129, 3264, 1.0
3131, 3267, 1.0
3133, 3270, 1.0
3135, 3274, 1.0
3138, 3277, 1.0
3140, 3280, 1.0
3142, 3283, 1.0
3144, 3286, 1.0
3146, 3289, 1.0
3148, 3292, 1.0
3151, 3295, 1.0
3153, 3298, 1.0
3155, 3301, 1.0
3157, 3304, 1.0
3203, 3307, 1.0
3234, 3311, 1.0
3246, 3315, 1.0
3252, 3319, 1.0
3256, 3323, 1.0
3259, 3327, 1.0
3261, 3332, 1.0
3264, 3336, 1.0
3267, 3340, 1.0
3269, 3344, 1.0
3272, 3348, 1.0
3275, 3352, 1.0
3277, 3356, 1.0
3280, 3360, 1.0
3282, 3364, 1.0
3285, 3369, 1.0
3288, 3373, 1.0
3290, 3377, 1.0
3293, 3381, 1.0
3296, 3385, 1.0
3299, 3389, 1.0
3302, 3393, 1.0
3305, 3397, 1.0
3308, 3401, 1.0
3311, 3405, 1.0
3314, 3409, 1.0
3317, 3413, 1.0
3320, 3417, 1.0
3323, 3421, 1.0
3325, 3425, 1.0
3328, 3429, 1.0
3331, 3433, 1.0
3334, 3437, 1.0
3337, 3441, 1.0
3340, 3445, 1.0
3343, 3449, 1.0
3346, 3453, 1.0
3349, 3457, 1.0
3352, 3461, 1.0
3354, 3465, 1.0
3357, 3469, 1.0
3360, 3473, 1.0
3363, 3477, 1.0
3366, 3481, 1.0
3369, 3485, 1.0
3372, 3489, 1.0
3375, 3493, 1.0
3377, 3497, 1.0
3380, 3501, 1.0
3383, 3505, 1.0
3386, 3509, 1.0
3389, 3513, 1.0
3392, 3517, 1.0
3394, 3521, 1.0
3397, 3525, 1.0
3400, 3529, 1.0
3403, 3533, 1.0
3406, 3537, 1.0
3409, 3540, 1.0
3412, 3544, 1.0
3415, 3548, 1.0
3418, 3552, 1.0
3420, 3556, 1.0
3423, 3560, 1.0
3426, 3564, 1.0
3429, 3568, 1.0
3432, 3572, 1.0
3435, 3575, 1.0
3438, 3579, 1.0
3441, 3583, 1.0
3444, 3587, 1.0
3447, 3591, 1.0
3450, 3595, 1.0
3452, 3599, 1.0
3455, 3602, 1.0
3458, 3606, 1.0
3461, 3610, 1.0
3464, 3614, 1.0
3467, 3618, 1.0
3470, 3622, 1.0
3473, 3625, 1.0
3475, 3629, 1.0
3478, 3633, 1.0
3481, 3637, 1.0
3484, 3641, 1.0
3487, 3645, 1.0
3490, 3648, 1.0
3492, 3652, 1.0
3495, 3656, 1.0
3498, 3660, 1.0
3501, 3664, 1.0
3504, 3667, 1.0
3507, 3671, 1.0
3509, 3675, 1.0
3512, 3679, 1.0
3515, 3682, 1.0
3518, 3686, 1.0
3521, 3690, 1.0
3523, 3694, 1.0
3526, 3697, 1.0
3529, 3701, 1.0
3532, 3705, 1.0
3534, 3709, 1.0
3537, 3712, 1.0
3540, 3716, 1.0
3543, 3720, 1.0
3546, 3724, 1.0
3549, 3727, 1.0
3551, 3731, 1.0
3554, 3735, 1.0
3557, 3739, 1.0
3560, 3742, 1.0
3563, 3746, 1.0
3566, 3750, 1.0
3568, 3753, 1.0
3571, 3757, 1.0
3574, 3761, 1.0
3577, 3764, 1.0
3580, 3768, 1.0
3582, 3772, 1.0
3585, 3775, 1.0
3588, 3779, 1.0
3591, 3783, 1.0
3594, 3786, 1.0
3596, 3790, 1.0
3589, 3794, 1.0
3580, 3797, 1.0
3580, 3800, 1.0
3581, 3804, 1.0
3584, 3807, 1.0
3586, 3810, 1.0
3588, 3813, 1.0
3591, 3817, 1.0
3593, 3820, 1.0
3596, 3823, 1.0
3598, 3826, 1.0
3600, 3829, 1.0
3603, 3833, 1.0
3605, 3836, 1.0
3607, 3839, 1.0
3610, 3842, 1.0
3612, 3845, 1.0
3614, 3849, 1.0
3616, 3852, 1.0
3619, 3855, 1.0
3621, 3858, 1.0
3623, 3861, 1.0
3625, 3865, 1.0
3628, 3868, 1.0
3630, 3871, 1.0
3632, 3874, 1.0
3634, 3877, 1.0
3637, 3880, 1.0
3639, 3883, 1.0
3641, 3887, 1.0
3643, 3890, 1.0
3646, 3893, 1.0
3648, 3896, 1.0
3650, 3899, 1.0
3652, 3902, 1.0
3654, 3905, 1.0
3657, 3908, 1.0
3659, 3911, 1.0
3661, 3914, 1.0
3663, 3918, 1.0
3665, 3921, 1.0
3667, 3924, 1.0
3670, 3927, 1.0
3672, 3930, 1.0
3674, 3933, 1.0
3676, 3936, 1.0
3678, 3939, 1.0
3680, 3942, 1.0
3683, 3945, 1.0
3685, 3948, 1.0
3687, 3951, 1.0
3689, 3954, 1.0
3691, 3957, 1.0
3693, 3960, 1.0
3695, 3963, 1.0
3697, 3966, 1.0
3700, 3969, 1.0
3702, 3972, 1.0
3704, 3975, 1.0
3706, 3978, 1.0
3709, 3981, 1.0
3711, 3984, 1.0
3713, 3987, 1.0
3716, 3990, 1.0
3718, 3993, 1.0
3720, 3996, 1.0
3722, 3999, 1.0
3725, 4002, 1.0
3727, 4005, 1.0
3729, 4008, 1.0
3731, 4011, 1.0
3734, 4014, 1.0
3736, 4017, 1.0
3738, 4019, 1.0
3740, 4022, 1.0
3743, 4025, 1.0
3745, 4028, 1.0
3747, 4031, 1.0
3749, 4034, 1.0
3752, 4037, 1.0
3754, 4040, 1.0
3756, 4043, 1.0
3758, 4045, 1.0
3760, 4048, 1.0
3763, 4051, 1.0
3765, 4054, 1.0
3767, 4057, 1.0
3769, 4060, 1.0
3771, 4063, 1.0
3773, 4065, 1.0
3776, 4068, 1.0
3778, 4071, 1.0
3780, 4074, 1.0
3782, 4077, 1.0
3784, 4080, 1.0
3786, 4082, 1.0
3789, 4085, 1.0
3791, 4088, 1.0
3793, 4091, 1.0
3795, 4094, 1.0
3797, 4096, 1.0
3799, 4099, 1.0
3801, 4102, 1.0
3803, 4105, 1.0
3806, 4108, 1.0
3808, 4110, 1.0
3810, 4113, 1.0
3812, 4116, 1.0
3814, 4119, 1.0
3816, 4121, 1.0
3818, 4124, 1.0
3820, 4127, 1.0
3822, 4130, 1.0
3824, 4132, 1.0
3827, 4135, 1.0
3829, 4138, 1.0
3831, 4140, 1.0
3833, 4143, 1.0
3835, 4146, 1.0
3837, 4149, 1.0
3839, 4151, 1.0
3841, 4154, 1.0
3843, 4157, 1.0
3845, 4159, 1.0
3847, 4162, 1.0
3858, 4165, 1.0
3865, 4168, 1.0
3868, 4171, 1.0
3870, 4174, 1.0
3872, 4176, 1.0
3874, 4179, 1.0
3877, 4182, 1.0
3879, 4185, 1.0
3881, 4188, 1.0
3883, 4191, 1.0
3885, 4194, 1.0
3888, 4197, 1.0
3890, 4200, 1.0
3892, 4203, 1.0
3894, 4205, 1.0
3896, 4208, 1.0
3899, 4211, 1.0
3901, 4214, 1.0
3903, 4217, 1.0
3905, 4220, 1.0
3907, 4223, 1.0
3909, 4225, 1.0
3912, 4228, 1.0
3914, 4231, 1.0
3916, 4234, 1.0
3918, 4237, 1.0
3920, 4240, 1.0
3922, 4242, 1.0
3924, 4245, 1.0
3927, 4248, 1.0
3929, 4251, 1.0
3931, 4254, 1.0
3933, 4256, 1.0
3935, 4259, 1.0
3937, 4262, 1.0
3939, 4265, 1.0
3941, 4268, 1.0
3943, 4270, 1.0
3945, 4273, 1.0
3947, 4276, 1.0
3950, 4279, 1.0
3952, 4281, 1.0
3954, 4284, 1.0
3956, 4287, 1.0
3958, 4290, 1.0
3960, 4292, 1.0
3962, 4295, 1.0
3964, 4298, 1.0
3966, 4300, 1.0
3968, 4303, 1.0
3970, 4306, 1.0
3972, 4309, 1.0
3974, 4311, 1.0
3976, 4314, 1.0
3978, 4317, 1.0
3980, 4319, 1.0
3982, 4322, 1.0
3984, 4325, 1.0
3986, 4327, 1.0
3988, 4330, 1.0
3990, 4333, 1.0
3992, 4335, 1.0
3994, 4338, 1.0
3996, 4341, 1.0
3998, 4343, 1.0
4000, 4346, 1.0
4002, 4348, 1.0
4004, 4351, 1.0
4006, 4354, 1.0
4008, 4356, 1.0
4010, 4359, 1.0
4012, 4362, 1.0
4014, 4364, 1.0
4016, 4367, 1.0
4018, 4369, 1.0
4020, 4372, 1.0
4022, 4374, 1.0
4023, 4377, 1.0
4025, 4380, 1.0
4027, 4382, 1.0
4029, 4385, 1.0
4031, 4387, 1.0
4033, 4390, 1.0
4035, 4392, 1.0
4037, 4395, 1.0
4039, 4398, 1.0
4041, 4400, 1.0
4043, 4403, 1.0
4044, 4405, 1.0
4046, 4408, 1.0
4048, 4410, 1.0
4050, 4413, 1.0
4052, 4415, 1.0
4054, 4418, 1.0
4056, 4420, 1.0
4058, 4423, 1.0
4059, 4425, 1.0
4061, 4428, 1.0
4063, 4430, 1.0
4065, 4433, 1.0
4067, 4435, 1.0
4069, 4438, 1.0
4070, 4440, 1.0
4072, 4443, 1.0
4074, 4445, 1.0
4076, 4447, 1.0
4078, 4450, 1.0
4080, 4452, 1.0
4081, 4455, 1.0
4083, 4457, 1.0
4085, 4460, 1.0
4087, 4462, 1.0
4089, 4464, 1.0
4090, 4467, 1.0
4092, 4469, 1.0
4094, 4472, 1.0
4096, 4474, 1.0
4098, 4477, 1.0
4099, 4479, 1.0
4101, 4481, 1.0
4103, 4484, 1.0
4105, 4486, 1.0
4106, 4488, 1.0
4108, 4491, 1.0
4110, 4493, 1.0


==> evaluation/automotive_benchmark/FI2/Qualitative/positiveRobustnessFI2.txt <==

1000, 0, 1.0
1370, 10, 1.0
1661, 27, 1.0
1870, 50, 1.0
2012, 77, 1.0
2103, 107, 1.0
2157, 139, 1.0
2188, 171, 1.0
2207, 203, 1.0
2219, 235, 1.0
2230, 265, 1.0
2241, 295, 1.0
2252, 324, 1.0
2265, 352, 1.0
2278, 379, 1.0
2293, 404, 1.0
2310, 429, 1.0
2328, 453, 1.0
2347, 477, 1.0
2368, 499, 1.0
2390, 521, 1.0
2411, 542, 1.0
2432, 562, 1.0
2454, 582, 1.0
2476, 602, 1.0
2498, 620, 1.0
2519, 639, 1.0
2539, 657, 1.0
2559, 674, 1.0
2579, 691, 1.0
2602, 708, 1.0
2626, 724, 1.0
2651, 739, 1.0
2678, 755, 1.0
2705, 770, 1.0
2735, 785, 1.0
2765, 799, 1.0
2796, 814, 1.0
2829, 828, 1.0
2864, 842, 1.0
2899, 856, 1.0
2934, 870, 1.0
2969, 884, 1.0
2716, 906, 1.0
2593, 922, 1.0
2535, 937, 1.0
2507, 950, 1.0
2496, 963, 1.0
2495, 975, 1.0
2498, 987, 1.0
2504, 999, 1.0
2511, 1011, 1.0
2518, 1022, 1.0
2526, 1034, 1.0
2533, 1045, 1.0
2541, 1056, 1.0
2549, 1067, 1.0
2556, 1078, 1.0
2563, 1089, 1.0
2571, 1100, 1.0
2578, 1110, 1.0
2585, 1121, 1.0
2592, 1131, 1.0
2599, 1142, 1.0
2607, 1152, 1.0
2615, 1162, 1.0
2624, 1172, 1.0
2634, 1182, 1.0
2643, 1192, 1.0
2652, 1201, 1.0
2661, 1211, 1.0
2671, 1220, 1.0
2680, 1230, 1.0
2690, 1239, 1.0
2701, 1249, 1.0
2711, 1258, 1.0
2721, 1267, 1.0
2731, 1276, 1.0
2741, 1285, 1.0
2752, 1294, 1.0
2763, 1303, 1.0
2775, 1312, 1.0
2786, 1321, 1.0
2798, 1330, 1.0
2809, 1339, 1.0
2820, 1348, 1.0
2832, 1357, 1.0
2844, 1365, 1.0
2857, 1374, 1.0
2869, 1383, 1.0
2882, 1392, 1.0
2895, 1400, 1.0
2908, 1409, 1.0
2921, 1417, 1.0
2934, 1426, 1.0
2947, 1435, 1.0
2960, 1443, 1.0
2973, 1452, 1.0
2986, 1460, 1.0
2999, 1469, 1.0
3012, 1477, 1.0
3025, 1486, 1.0
3038, 1494, 1.0
3051, 1503, 1.0
3065, 1511, 1.0
3078, 1519, 1.0
3090, 1528, 1.0
3103, 1536, 1.0
2834, 1549, 1.0
2701, 1559, 1.0
2637, 1568, 1.0
2606, 1576, 1.0
2591, 1583, 1.0
2585, 1591, 1.0
2584, 1598, 1.0
2584, 1605, 1.0
2586, 1612, 1.0
2589, 1619, 1.0
2591, 1626, 1.0
2594, 1633, 1.0
2597, 1640, 1.0
2601, 1647, 1.0
2604, 1654, 1.0
2608, 1661, 1.0
2611, 1667, 1.0
2615, 1674, 1.0
2689, 1681, 1.0
2767, 1689, 1.0
2812, 1698, 1.0
3267, 1700, 1.0
3453, 1709, 1.0
3507, 1720, 1.0
3533, 1732, 1.0
3554, 1744, 1.0
3573, 1755, 1.0
3593, 1767, 1.0
3612, 1779, 1.0
3631, 1791, 1.0
3649, 1803, 1.0
3668, 1815, 1.0
3686, 1826, 1.0
3704, 1838, 1.0
3722, 1850, 1.0
3740, 1862, 1.0
3758, 1873, 1.0
3776, 1885, 1.0
3794, 1896, 1.0
3811, 1908, 1.0
3829, 1919, 1.0
3848, 1931, 1.0
3867, 1942, 1.0
3886, 1954, 1.0
3905, 1965, 1.0
3924, 1977, 1.0
3942, 1988, 1.0
3961, 1999, 1.0
3979, 2010, 1.0
3997, 2022, 1.0
4016, 2033, 1.0
4034, 2044, 1.0
4052, 2055, 1.0
4070, 2066, 1.0
4088, 2077, 1.0
4105, 2088, 1.0
4123, 2099, 1.0
4140, 2110, 1.0
4158, 2121, 1.0
4175, 2132, 1.0
4193, 2143, 1.0
4210, 2154, 1.0
4227, 2165, 1.0
4244, 2175, 1.0
4261, 2186, 1.0
4278, 2197, 1.0
4295, 2207, 1.0
4311, 2218, 1.0
4328, 2229, 1.0
4345, 2239, 1.0
4361, 2250, 1.0
4377, 2260, 1.0
4394, 2271, 1.0
4410, 2281, 1.0
4426, 2292, 1.0
4441, 2302, 1.0
4457, 2312, 1.0
4472, 2323, 1.0
4487, 2333, 1.0
4502, 2343, 0.0
4517, 2353, 0.0
4532, 2363, 0.0
4547, 2373, 0.0
4562, 2383, 0.0
4576, 2393, 0.0
4591, 2403, 0.0
4605, 2413, 0.0
4619, 2423, 0.0
4633, 2433, 0.0
4648, 2443, 0.0
4662, 2452, 0.0
4675, 2462, 0.0
4689, 2472, 0.0
4703, 2481, 0.0
4717, 2491, 0.0
4730, 2500, 0.0
4744, 2510, 0.0
4757, 2519, 0.0
3941, 2542, 0.0
3673, 2554, 0.0
3616, 2562, 0.0
3611, 2570, 0.0
3617, 2578, 0.0
3624, 2585, 0.0
3632, 2593, 0.0
3641, 2601, 0.0
3649, 2608, 0.0
3657, 2616, 0.0
3665, 2623, 0.0
3673, 2631, 0.0
3681, 2639, 0.0
3690, 2646, 0.0
3698, 2654, 0.0
3706, 2661, 0.0
3714, 2669, 0.0
3722, 2676, 0.0
3730, 2684, 0.0
3738, 2691, 0.0
3746, 2698, 0.0
3753, 2706, 0.0
3761, 2713, 0.0
3769, 2721, 0.0
3777, 2728, 0.0
3785, 2735, 0.0
3793, 2743, 0.0
3800, 2750, 0.0
3808, 2758, 0.0
3816, 2765, 0.0
3824, 2772, 0.0
3831, 2780, 0.0
3839, 2787, 0.0
3847, 2794, 0.0
3855, 2801, 0.0
3863, 2809, 0.0
3871, 2816, 0.0
3879, 2823, 0.0
3888, 2830, 0.0
3896, 2837, 0.0
3904, 2845, 0.0
3912, 2852, 0.0
3920, 2859, 0.0
3929, 2866, 0.0
3937, 2873, 0.0
3909, 2880, 0.0
3881, 2886, 0.0
3878, 2891, 0.0
3342, 2902, 0.0
3093, 2909, 0.0
2979, 2914, 0.0
2933, 2918, 0.0
2914, 2922, 0.0
2909, 2925, 0.0
2908, 2929, 0.0
2910, 2932, 0.0
2912, 2936, 0.0
2914, 2939, 0.0
2916, 2943, 0.0
2918, 2946, 0.0
2920, 2950, 0.0
2922, 2953, 0.0
2925, 2957, 0.0
2927, 2960, 0.0
2929, 2964, 0.0
2931, 2967, 0.0
2933, 2971, 0.0
2935, 2974, 0.0
2938, 2978, 0.0
2940, 2981, 0.0
2942, 2984, 0.0
2944, 2988, 0.0
2946, 2991, 0.0
2948, 2995, 0.0
2950, 2998, 0.0
2952, 3002, 0.0
2954, 3005, 0.0
2956, 3008, 0.0
2959, 3012, 0.0
2961, 3015, 0.0
2963, 3019, 0.0
2965, 3022, 0.0
2967, 3025, 0.0
2969, 3029, 0.0
2971, 3032, 0.0
2973, 3036, 0.0
2975, 3039, 0.0
2977, 3042, 0.0
2979, 3046, 0.0
2981, 3049, 0.0
2983, 3053, 0.0
2985, 3056, 0.0
2987, 3059, 0.0
2989, 3063, 0.0
2991, 3066, 0.0
2993, 3069, 0.0
2995, 3073, 0.0
2997, 3076, 0.0
2999, 3079, 0.0
3002, 3083, 0.0
3004, 3086, 0.0
3006, 3089, 0.0
3008, 3093, 0.0
3011, 3096, 0.0
3013, 3099, 0.0
3015, 3102, 0.0
3018, 3106, 0.0
3020, 3109, 0.0
3022, 3112, 0.0
3024, 3116, 0.0
3027, 3119, 0.0
3029, 3122, 0.0
3031, 3125, 0.0
3033, 3129, 0.0
3036, 3132, 0.0
3038, 3135, 0.0
3040, 3138, 0.0
3042, 3142, 0.0
3045, 3145, 0.0
3047, 3148, 0.0
3049, 3151, 0.0
3051, 3154, 0.0
3053, 3158, 0.0
3056, 3161, 0.0
3058, 3164, 0.0
3060, 3167, 0.0
3062, 3170, 0.0
3064, 3174, 0.0
3067, 3177, 0.0
3069, 3180, 0.0
3071, 3183, 0.0
3073, 3186, 0.0
3075, 3190, 0.0
3078, 3193, 0.0
3080, 3196, 0.0
3082, 3199, 0.0
3084, 3202, 0.0
3086, 3205, 0.0
3089, 3208, 0.0
3091, 3212, 0.0
3093, 3215, 0.0
3095, 3218, 0.0
3098, 3221, 0.0
3100, 3224, 0.0
3102, 3227, 0.0
3104, 3230, 0.0
3107, 3233, 0.0
3109, 3237, 0.0
3111, 3240, 0.0
3113, 3243, 0.0
3116, 3246, 0.0
3118, 3249, 0.0
3120, 3252, 0.0
3122, 3255, 0.0
3124, 3258, 0.0
3127, 3261, 0.0
3129, 3264, 0.0
3131, 3267, 0.0
3133, 3270, 0.0
3135, 3274, 0.0
3138, 3277, 0.0
3140, 3280, 0.0
3142, 3283, 0.0
3144, 3286, 0.0
3146, 3289, 0.0
3148, 3292, 0.0
3151, 3295, 0.0
3153, 3298, 0.0
3155, 3301, 0.0
3157, 3304, 0.0
3203, 3307, 0.0
3234, 3311, 0.0
3246, 3315, 0.0
3252, 3319, 0.0
3256, 3323, 0.0
3259, 3327, 0.0
3261, 3332, 0.0
3264, 3336, 0.0
3267, 3340, 0.0
3269, 3344, 0.0
3272, 3348, 0.0
3275, 3352, 0.0
3277, 3356, 0.0
3280, 3360, 0.0
3282, 3364, 0.0
3285, 3369, 0.0
3288, 3373, 0.0
3290, 3377, 0.0
3293, 3381, 0.0
3296, 3385, 0.0
3299, 3389, 0.0
3302, 3393, 0.0
3305, 3397, 0.0
3308, 3401, 0.0
3311, 3405, 0.0
3314, 3409, 0.0
3317, 3413, 0.0
3320, 3417, 0.0
3323, 3421, 0.0
3325, 3425, 0.0
3328, 3429, 0.0
3331, 3433, 0.0
3334, 3437, 0.0
3337, 3441, 0.0
3340, 3445, 0.0
3343, 3449, 0.0
3346, 3453, 0.0
3349, 3457, 0.0
3352, 3461, 0.0
3354, 3465, 0.0
3357, 3469, 0.0
3360, 3473, 0.0
3363, 3477, 0.0
3366, 3481, 0.0
3369, 3485, 0.0
3372, 3489, 0.0
3375, 3493, 0.0
3377, 3497, 0.0
3380, 3501, 0.0
3383, 3505, 0.0
3386, 3509, 0.0
3389, 3513, 0.0
3392, 3517, 0.0
3394, 3521, 0.0
3397, 3525, 0.0
3400, 3529, 0.0
3403, 3533, 0.0
3406, 3537, 0.0
3409, 3540, 0.0
3412, 3544, 0.0
3415, 3548, 0.0
3418, 3552, 0.0
3420, 3556, 0.0
3423, 3560, 0.0
3426, 3564, 0.0
3429, 3568, 0.0
3432, 3572, 0.0
3435, 3575, 0.0
3438, 3579, 0.0
3441, 3583, 0.0
3444, 3587, 0.0
3447, 3591, 0.0
3450, 3595, 0.0
3452, 3599, 0.0
3455, 3602, 0.0
3458, 3606, 0.0
3461, 3610, 0.0
3464, 3614, 0.0
3467, 3618, 0.0
3470, 3622, 0.0
3473, 3625, 0.0
3475, 3629, 0.0
3478, 3633, 0.0
3481, 3637, 0.0
3484, 3641, 0.0
3487, 3645, 0.0
3490, 3648, 0.0
3492, 3652, 0.0
3495, 3656, 0.0
3498, 3660, 0.0
3501, 3664, 0.0
3504, 3667, 0.0
3507, 3671, 0.0
3509, 3675, 0.0
3512, 3679, 0.0
3515, 3682, 0.0
3518, 3686, 0.0
3521, 3690, 0.0
3523, 3694, 0.0
3526, 3697, 0.0
3529, 3701, 0.0
3532, 3705, 0.0
3534, 3709, 0.0
3537, 3712, 0.0
3540, 3716, 0.0
3543, 3720, 0.0
3546, 3724, 0.0
3549, 3727, 0.0
3551, 3731, 0.0
3554, 3735, 0.0
3557, 3739, 0.0
3560, 3742, 0.0
3563, 3746, 0.0
3566, 3750, 0.0
3568, 3753, 0.0
3571, 3757, 0.0
3574, 3761, 0.0
3577, 3764, 0.0
3580, 3768, 0.0
3582, 3772, 0.0
3585, 3775, 0.0
3588, 3779, 0.0
3591, 3783, 0.0
3594, 3786, 0.0
3596, 3790, 0.0
3589, 3794, 0.0
3580, 3797, 0.0
3580, 3800, 0.0
3581, 3804, 0.0
3584, 3807, 0.0
3586, 3810, 0.0
3588, 3813, 0.0
3591, 3817, 0.0
3593, 3820, 0.0
3596, 3823, 0.0
3598, 3826, 0.0
3600, 3829, 0.0
3603, 3833, 0.0
3605, 3836, 0.0
3607, 3839, 0.0
3610, 3842, 0.0
3612, 3845, 0.0
3614, 3849, 0.0
3616, 3852, 0.0
3619, 3855, 0.0
3621, 3858, 0.0
3623, 3861, 0.0
3625, 3865, 0.0
3628, 3868, 0.0
3630, 3871, 0.0
3632, 3874, 0.0
3634, 3877, 0.0
3637, 3880, 0.0
3639, 3883, 0.0
3641, 3887, 0.0
3643, 3890, 0.0
3646, 3893, 0.0
3648, 3896, 0.0
3650, 3899, 0.0
3652, 3902, 0.0
3654, 3905, 0.0
3657, 3908, 0.0
3659, 3911, 0.0
3661, 3914, 0.0
3663, 3918, 0.0
3665, 3921, 0.0
3667, 3924, 0.0
3670, 3927, 0.0
3672, 3930, 0.0
3674, 3933, 0.0
3676, 3936, 0.0
3678, 3939, 0.0
3680, 3942, 0.0
3683, 3945, 0.0
3685, 3948, 0.0
3687, 3951, 0.0
3689, 3954, 0.0
3691, 3957, 0.0
3693, 3960, 0.0
3695, 3963, 0.0
3697, 3966, 0.0
3700, 3969, 0.0
3702, 3972, 0.0
3704, 3975, 0.0
3706, 3978, 0.0
3709, 3981, 0.0
3711, 3984, 0.0
3713, 3987, 0.0
3716, 3990, 0.0
3718, 3993, 0.0
3720, 3996, 0.0
3722, 3999, 0.0
3725, 4002, 0.0
3727, 4005, 0.0
3729, 4008, 0.0
3731, 4011, 0.0
3734, 4014, 0.0
3736, 4017, 0.0
3738, 4019, 0.0
3740, 4022, 0.0
3743, 4025, 0.0
3745, 4028, 0.0
3747, 4031, 0.0
3749, 4034, 0.0
3752, 4037, 0.0
3754, 4040, 0.0
3756, 4043, 0.0
3758, 4045, 0.0
3760, 4048, 0.0
3763, 4051, 0.0
3765, 4054, 0.0
3767, 4057, 0.0
3769, 4060, 0.0
3771, 4063, 0.0
3773, 4065, 0.0
3776, 4068, 0.0
3778, 4071, 0.0
3780, 4074, 0.0
3782, 4077, 0.0
3784, 4080, 0.0
3786, 4082, 0.0
3789, 4085, 0.0
3791, 4088, 0.0
3793, 4091, 0.0
3795, 4094, 0.0
3797, 4096, 0.0
3799, 4099, 0.0
3801, 4102, 0.0
3803, 4105, 0.0
3806, 4108, 0.0
3808, 4110, 0.0
3810, 4113, 0.0
3812, 4116, 0.0
3814, 4119, 0.0
3816, 4121, 0.0
3818, 4124, 0.0
3820, 4127, 0.0
3822, 4130, 0.0
3824, 4132, 0.0
3827, 4135, 0.0
3829, 4138, 0.0
3831, 4140, 0.0
3833, 4143, 0.0
3835, 4146, 0.0
3837, 4149, 0.0
3839, 4151, 0.0
3841, 4154, 0.0
3843, 4157, 0.0
3845, 4159, 0.0
3847, 4162, 0.0
3858, 4165, 0.0
3865, 4168, 0.0
3868, 4171, 0.0
3870, 4174, 0.0
3872, 4176, 0.0
3874, 4179, 0.0
3877, 4182, 0.0
3879, 4185, 0.0
3881, 4188, 0.0
3883, 4191, 0.0
3885, 4194, 0.0
3888, 4197, 0.0
3890, 4200, 0.0
3892, 4203, 0.0
3894, 4205, 0.0
3896, 4208, 0.0
3899, 4211, 0.0
3901, 4214, 0.0
3903, 4217, 0.0
3905, 4220, 0.0
3907, 4223, 0.0
3909, 4225, 0.0
3912, 4228, 0.0
3914, 4231, 0.0
3916, 4234, 0.0
3918, 4237, 0.0
3920, 4240, 0.0
3922, 4242, 0.0
3924, 4245, 0.0
3927, 4248, 0.0
3929, 4251, 0.0
3931, 4254, 0.0
3933, 4256, 0.0
3935, 4259, 0.0
3937, 4262, 0.0
3939, 4265, 0.0
3941, 4268, 0.0
3943, 4270, 0.0
3945, 4273, 0.0
3947, 4276, 0.0
3950, 4279, 0.0
3952, 4281, 0.0
3954, 4284, 0.0
3956, 4287, 0.0
3958, 4290, 0.0
3960, 4292, 0.0
3962, 4295, 0.0
3964, 4298, 0.0
3966, 4300, 0.0
3968, 4303, 0.0
3970, 4306, 0.0
3972, 4309, 0.0
3974, 4311, 0.0
3976, 4314, 0.0
3978, 4317, 0.0
3980, 4319, 0.0
3982, 4322, 0.0
3984, 4325, 0.0
3986, 4327, 0.0
3988, 4330, 0.0
3990, 4333, 0.0
3992, 4335, 0.0
3994, 4338, 0.0
3996, 4341, 0.0
3998, 4343, 0.0
4000, 4346, 0.0
4002, 4348, 0.0
4004, 4351, 0.0
4006, 4354, 0.0
4008, 4356, 0.0
4010, 4359, 0.0
4012, 4362, 0.0
4014, 4364, 0.0
4016, 4367, 0.0
4018, 4369, 0.0
4020, 4372, 0.0
4022, 4374, 0.0
4023, 4377, 0.0
4025, 4380, 0.0
4027, 4382, 0.0
4029, 4385, 0.0
4031, 4387, 0.0
4033, 4390, 0.0
4035, 4392, 0.0
4037, 4395, 0.0
4039, 4398, 0.0
4041, 4400, 0.0
4043, 4403, 0.0
4044, 4405, 0.0
4046, 4408, 0.0
4048, 4410, 0.0
4050, 4413, 0.0
4052, 4415, 0.0
4054, 4418, 0.0
4056, 4420, 0.0
4058, 4423, 0.0
4059, 4425, 0.0
4061, 4428, 0.0
4063, 4430, 0.0
4065, 4433, 0.0
4067, 4435, 0.0
4069, 4438, 0.0
4070, 4440, 0.0
4072, 4443, 0.0
4074, 4445, 0.0
4076, 4447, 0.0
4078, 4450, 0.0
4080, 4452, 0.0
4081, 4455, 0.0
4083, 4457, 0.0
4085, 4460, 0.0
4087, 4462, 0.0
4089, 4464, 0.0
4090, 4467, 0.0
4092, 4469, 0.0
4094, 4472, 0.0
4096, 4474, 0.0
4098, 4477, 0.0
4099, 4479, 0.0
4101, 4481, 0.0
4103, 4484, 0.0
4105, 4486, 0.0
4106, 4488, 0.0
4108, 4491, 0.0
4110, 4493, 0.0


==> evaluation/automotive_benchmark/FI2/Quantitative/negativeRobustnessFI2.txt <==

1000, 0, 0.0
1370, 10, 0.0
1661, 27, 0.0
1870, 50, 0.0
2012, 77, 0.0
2103, 107, 0.0
2157, 139, 0.0
2188, 171, 0.0
2207, 203, 0.0
2219, 235, 0.0
2230, 265, 0.0
2241, 295, 0.0
2252, 324, 0.0
2265, 352, 0.0
2278, 379, 0.0
2293, 404, 0.0
2310, 429, 0.0
2328, 453, 0.0
2347, 477, 0.0
2368, 499, 0.0
2390, 521, 0.0
2411, 542, 0.0
2432, 562, 0.0
2454, 582, 0.0
2476, 602, 0.0
2498, 620, 0.0
2519, 639, 0.0
2539, 657, 0.0
2559, 674, 0.0
2579, 691, 0.0
2602, 708, 0.0
2626, 724, 0.0
2651, 739, 0.0
2678, 755, 0.0
2705, 770, 0.0
2735, 785, 0.0
2765, 799, 0.0
2796, 814, 0.0
2829, 828, 0.0
2864, 842, 0.0
2899, 856, 0.0
2934, 870, 0.0
2969, 884, 0.0
2716, 906, 0.0
2593, 922, 0.0
2535, 937, 0.0
2507, 950, 0.0
2496, 963, 0.0
2495, 975, 0.0
2498, 987, 0.0
2504, 999, 0.0
2511, 1011, 0.0
2518, 1022, 0.0
2526, 1034, 0.0
2533, 1045, 0.0
2541, 1056, 0.0
2549, 1067, 0.0
2556, 1078, 0.0
2563, 1089, 0.0
2571, 1100, 0.0
2578, 1110, 0.0
2585, 1121, 0.0
2592, 1131, 0.0
2599, 1142, 0.0
2607, 1152, 0.0
2615, 1162, 0.0
2624, 1172, 0.0
2634, 1182, 0.0
2643, 1192, 0.0
2652, 1201, 0.0
2661, 1211, 0.0
2671, 1220, 0.0
2680, 1230, 0.0
2690, 1239, 0.0
2701, 1249, 0.0
2711, 1258, 0.0
2721, 1267, 0.0
2731, 1276, 0.0
2741, 1285, 0.0
2752, 1294, 0.0
2763, 1303, 0.0
2775, 1312, 0.0
2786, 1321, 0.0
2798, 1330, 0.0
2809, 1339, 0.0
2820, 1348, 0.0
2832, 1357, 0.0
2844, 1365, 0.0
2857, 1374, 0.0
2869, 1383, 0.0
2882, 1392, 0.0
2895, 1400, 0.0
2908, 1409, 0.0
2921, 1417, 0.0
2934, 1426, 0.0
2947, 1435, 0.0
2960, 1443, 0.0
2973, 1452, 0.0
2986, 1460, 0.0
2999, 1469, 0.0
3012, 1477, 0.0
3025, 1486, 0.0
3038, 1494, 0.0
3051, 1503, 0.0
3065, 1511, 0.0
3078, 1519, 0.0
3090, 1528, 0.0
3103, 1536, 0.0
2834, 1549, 0.0
2701, 1559, 0.0
2637, 1568, 0.0
2606, 1576, 0.0
2591, 1583, 0.0
2585, 1591, 0.0
2584, 1598, 0.0
2584, 1605, 0.0
2586, 1612, 0.0
2589, 1619, 0.0
2591, 1626, 0.0
2594, 1633, 0.0
2597, 1640, 0.0
2601, 1647, 0.0
2604, 1654, 0.0
2608, 1661, 0.0
2611, 1667, 0.0
2615, 1674, 0.0
2689, 1681, 0.0
2767, 1689, 0.0
2812, 1698, 0.0
3267, 1700, 0.0
3453, 1709, 0.0
3507, 1720, 0.0
3533, 1732, 0.0
3554, 1744, 0.0
3573, 1755, 0.0
3593, 1767, 0.0
3612, 1779, 0.0
3631, 1791, 0.0
3649, 1803, 0.0
3668, 1815, 0.0
3686, 1826, 0.0
3704, 1838, 0.0
3722, 1850, 0.0
3740, 1862, 0.0
3758, 1873, 0.0
3776, 1885, 0.0
3794, 1896, 0.0
3811, 1908, 0.0
3829, 1919, 0.0
3848, 1931, 0.0
3867, 1942, 0.0
3886, 1954, 0.0
3905, 1965, 0.0
3924, 1977, 0.0
3942, 1988, 0.0
3961, 1999, 0.0
3979, 2010, 0.0
3997, 2022, 0.0
4016, 2033, 0.0
4034, 2044, 0.0
4052, 2055, 0.0
4070, 2066, 0.0
4088, 2077, 0.0
4105, 2088, 0.0
4123, 2099, 0.0
4140, 2110, 0.0
4158, 2121, 0.0
4175, 2132, 0.0
4193, 2143, 0.0
4210, 2154, 0.0
4227, 2165, 0.0
4244, 2175, 0.0
4261, 2186, 0.0
4278, 2197, 0.0
4295, 2207, 0.0
4311, 2218, 0.0
4328, 2229, 0.0
4345, 2239, 0.0
4361, 2250, 0.0
4377, 2260, 0.0
4394, 2271, 0.0
4410, 2281, 0.0
4426, 2292, 0.0
4441, 2302, 0.0
4457, 2312, 0.0
4472, 2323, 0.0
4487, 2333, 0.0
4502, 2343, 1.5
4517, 2353, 10.0
4532, 2363, 26.5
4547, 2373, 50.0
4562, 2383, 81.5
4576, 2393, 119.5
4591, 2403, 165.0
4605, 2413, 218.0
4619, 2423, 278.0
4633, 2433, 345.0
4648, 2443, 419.5
4662, 2452, 500.5
4675, 2462, 588.0
4689, 2472, 683.0
4703, 2481, 785.0
4717, 2491, 894.0
4730, 2500, 1009.5
4744, 2510, 1131.5
4757, 2519, 1260.0
3941, 2542, 1260.0
3673, 2554, 1260.0
3616, 2562, 1260.0
3611, 2570, 1260.0
3617, 2578, 1260.0
3624, 2585, 1260.0
3632, 2593, 1260.0
3641, 2601, 1260.0
3649, 2608, 1260.0
3657, 2616, 1260.0
3665, 2623, 1260.0
3673, 2631, 1260.0
3681, 2639, 1260.0
3690, 2646, 1260.0
3698, 2654, 1260.0
3706, 2661, 1260.0
3714, 2669, 1260.0
3722, 2676, 1260.0
3730, 2684, 1260.0
3738, 2691, 1260.0
3746, 2698, 1260.0
3753, 2706, 1260.0
3761, 2713, 1260.0
3769, 2721, 1260.0
3777, 2728, 1260.0
3785, 2735, 1260.0
3793, 2743, 1260.0
3800, 2750, 1260.0
3808, 2758, 1260.0
3816, 2765, 1260.0
3824, 2772, 1260.0
3831, 2780, 1260.0
3839, 2787, 1260.0
3847, 2794, 1260.0
3855, 2801, 1260.0
3863, 2809, 1260.0
3871, 2816, 1260.0
3879, 2823, 1260.0
3888, 2830, 1260.0
3896, 2837, 1260.0
3904, 2845, 1260.0
3912, 2852, 1260.0
3920, 2859, 1260.0
3929, 2866, 1260.0
3937, 2873, 1260.0
3909, 2880, 1260.0
3881, 2886, 1260.0
3878, 2891, 1260.0
3342, 2902, 1260.0
3093, 2909, 1260.0
2979, 2914, 1260.0
2933, 2918, 1260.0
2914, 2922, 1260.0
2909, 2925, 1260.0
2908, 2929, 1260.0
2910, 2932, 1260.0
2912, 2936, 1260.0
2914, 2939, 1260.0
2916, 2943, 1260.0
2918, 2946, 1260.0
2920, 2950, 1260.0
2922, 2953, 1260.0
2925, 2957, 1260.0
2927, 2960, 1260.0
2929, 2964, 1260.0
2931, 2967, 1260.0
2933, 2971, 1260.0
2935, 2974, 1260.0
2938, 2978, 1260.0
2940, 2981, 1260.0
2942, 2984, 1260.0
2944, 2988, 1260.0
2946, 2991, 1260.0
2948, 2995, 1260.0
2950, 2998, 1260.0
2952, 3002, 1260.0
2954, 3005, 1260.0
2956, 3008, 1260.0
2959, 3012, 1260.0
2961, 3015, 1260.0
2963, 3019, 1260.0
2965, 3022, 1260.0
2967, 3025, 1260.0
2969, 3029, 1260.0
2971, 3032, 1260.0
2973, 3036, 1260.0
2975, 3039, 1260.0
2977, 3042, 1260.0
2979, 3046, 1260.0
2981, 3049, 1260.0
2983, 3053, 1260.0
2985, 3056, 1260.0
2987, 3059, 1260.0
2989, 3063, 1260.0
2991, 3066, 1260.0
2993, 3069, 1260.0
2995, 3073, 1260.0
2997, 3076, 1260.0
2999, 3079, 1260.0
3002, 3083, 1260.0
3004, 3086, 1260.0
3006, 3089, 1260.0
3008, 3093, 1260.0
3011, 3096, 1260.0
3013, 3099, 1260.0
3015, 3102, 1260.0
3018, 3106, 1260.0
3020, 3109, 1260.0
3022, 3112, 1260.0
3024, 3116, 1260.0
3027, 3119, 1260.0
3029, 3122, 1260.0
3031, 3125, 1260.0
3033, 3129, 1260.0
3036, 3132, 1260.0
3038, 3135, 1260.0
3040, 3138, 1260.0
3042, 3142, 1260.0
3045, 3145, 1260.0
3047, 3148, 1260.0
3049, 3151, 1260.0
3051, 3154, 1260.0
3053, 3158, 1260.0
3056, 3161, 1260.0
3058, 3164, 1260.0
3060, 3167, 1260.0
3062, 3170, 1260.0
3064, 3174, 1260.0
3067, 3177, 1260.0
3069, 3180, 1260.0
3071, 3183, 1260.0
3073, 3186, 1260.0
3075, 3190, 1260.0
3078, 3193, 1260.0
3080, 3196, 1260.0
3082, 3199, 1260.0
3084, 3202, 1260.0
3086, 3205, 1260.0
3089, 3208, 1260.0
3091, 3212, 1260.0
3093, 3215, 1260.0
3095, 3218, 1260.0
3098, 3221, 1260.0
3100, 3224, 1260.0
3102, 3227, 1260.0
3104, 3230, 1260.0
3107, 3233, 1260.0
3109, 3237, 1260.0
3111, 3240, 1260.0
3113, 3243, 1260.0
3116, 3246, 1260.0
3118, 3249, 1260.0
3120, 3252, 1260.0
3122, 3255, 1260.0
3124, 3258, 1260.0
3127, 3261, 1260.0
3129, 3264, 1260.0
3131, 3267, 1260.0
3133, 3270, 1260.0
3135, 3274, 1260.0
3138, 3277, 1260.0
3140, 3280, 1260.0
3142, 3283, 1260.0
3144, 3286, 1260.0
3146, 3289, 1260.0
3148, 3292, 1260.0
3151, 3295, 1260.0
3153, 3298, 1260.0
3155, 3301, 1260.0
3157, 3304, 1260.0
3203, 3307, 1260.0
3234, 3311, 1260.0
3246, 3315, 1260.0
3252, 3319, 1260.0
3256, 3323, 1260.0
3259, 3327, 1260.0
3261, 3332, 1260.0
3264, 3336, 1260.0
3267, 3340, 1260.0
3269, 3344, 1260.0
3272, 3348, 1260.0
3275, 3352, 1260.0
3277, 3356, 1260.0
3280, 3360, 1260.0
3282, 3364, 1260.0
3285, 3369, 1260.0
3288, 3373, 1260.0
3290, 3377, 1260.0
3293, 3381, 1260.0
3296, 3385, 1260.0
3299, 3389, 1260.0
3302, 3393, 1260.0
3305, 3397, 1260.0
3308, 3401, 1260.0
3311, 3405, 1260.0
3314, 3409, 1260.0
3317, 3413, 1260.0
3320, 3417, 1260.0
3323, 3421, 1260.0
3325, 3425, 1260.0
3328, 3429, 1260.0
3331, 3433, 1260.0
3334, 3437, 1260.0
3337, 3441, 1260.0
3340, 3445, 1260.0
3343, 3449, 1260.0
3346, 3453, 1260.0
3349, 3457, 1260.0
3352, 3461, 1260.0
3354, 3465, 1260.0
3357, 3469, 1260.0
3360, 3473, 1260.0
3363, 3477, 1260.0
3366, 3481, 1260.0
3369, 3485, 1260.0
3372, 3489, 1260.0
3375, 3493, 1260.0
3377, 3497, 1260.0
3380, 3501, 1260.0
3383, 3505, 1260.0
3386, 3509, 1260.0
3389, 3513, 1260.0
3392, 3517, 1260.0
3394, 3521, 1260.0
3397, 3525, 1260.0
3400, 3529, 1260.0
3403, 3533, 1260.0
3406, 3537, 1260.0
3409, 3540, 1260.0
3412, 3544, 1260.0
3415, 3548, 1260.0
3418, 3552, 1260.0
3420, 3556, 1260.0
3423, 3560, 1260.0
3426, 3564, 1260.0
3429, 3568, 1260.0
3432, 3572, 1260.0
3435, 3575, 1260.0
3438, 3579, 1260.0
3441, 3583, 1260.0
3444, 3587, 1260.0
3447, 3591, 1260.0
3450, 3595, 1260.0
3452, 3599, 1260.0
3455, 3602, 1260.0
3458, 3606, 1260.0
3461, 3610, 1260.0
3464, 3614, 1260.0
3467, 3618, 1260.0
3470, 3622, 1260.0
3473, 3625, 1260.0
3475, 3629, 1260.0
3478, 3633, 1260.0
3481, 3637, 1260.0
3484, 3641, 1260.0
3487, 3645, 1260.0
3490, 3648, 1260.0
3492, 3652, 1260.0
3495, 3656, 1260.0
3498, 3660, 1260.0
3501, 3664, 1260.0
3504, 3667, 1260.0
3507, 3671, 1260.0
3509, 3675, 1260.0
3512, 3679, 1260.0
3515, 3682, 1260.0
3518, 3686, 1260.0
3521, 3690, 1260.0
3523, 3694, 1260.0
3526, 3697, 1260.0
3529, 3701, 1260.0
3532, 3705, 1260.0
3534, 3709, 1260.0
3537, 3712, 1260.0
3540, 3716, 1260.0
3543, 3720, 1260.0
3546, 3724, 1260.0
3549, 3727, 1260.0
3551, 3731, 1260.0
3554, 3735, 1260.0
3557, 3739, 1260.0
3560, 3742, 1260.0
3563, 3746, 1260.0
3566, 3750, 1260.0
3568, 3753, 1260.0
3571, 3757, 1260.0
3574, 3761, 1260.0
3577, 3764, 1260.0
3580, 3768, 1260.0
3582, 3772, 1260.0
3585, 3775, 1260.0
3588, 3779, 1260.0
3591, 3783, 1260.0
3594, 3786, 1260.0
3596, 3790, 1260.0
3589, 3794, 1260.0
3580, 3797, 1260.0
3580, 3800, 1260.0
3581, 3804, 1260.0
3584, 3807, 1260.0
3586, 3810, 1260.0
3588, 3813, 1260.0
3591, 3817, 1260.0
3593, 3820, 1260.0
3596, 3823, 1260.0
3598, 3826, 1260.0
3600, 3829, 1260.0
3603, 3833, 1260.0
3605, 3836, 1260.0
3607, 3839, 1260.0
3610, 3842, 1260.0
3612, 3845, 1260.0
3614, 3849, 1260.0
3616, 3852, 1260.0
3619, 3855, 1260.0
3621, 3858, 1260.0
3623, 3861, 1260.0
3625, 3865, 1260.0
3628, 3868, 1260.0
3630, 3871, 1260.0
3632, 3874, 1260.0
3634, 3877, 1260.0
3637, 3880, 1260.0
3639, 3883, 1260.0
3641, 3887, 1260.0
3643, 3890, 1260.0
3646, 3893, 1260.0
3648, 3896, 1260.0
3650, 3899, 1260.0
3652, 3902, 1260.0
3654, 3905, 1260.0
3657, 3908, 1260.0
3659, 3911, 1260.0
3661, 3914, 1260.0
3663, 3918, 1260.0
3665, 3921, 1260.0
3667, 3924, 1260.0
3670, 3927, 1260.0
3672, 3930, 1260.0
3674, 3933, 1260.0
3676, 3936, 1260.0
3678, 3939, 1260.0
3680, 3942, 1260.0
3683, 3945, 1260.0
3685, 3948, 1260.0
3687, 3951, 1260.0
3689, 3954, 1260.0
3691, 3957, 1260.0
3693, 3960, 1260.0
3695, 3963, 1260.0
3697, 3966, 1260.0
3700, 3969, 1260.0
3702, 3972, 1260.0
3704, 3975, 1260.0
3706, 3978, 1260.0
3709, 3981, 1260.0
3711, 3984, 1260.5
3713, 3987, 1262.0
3716, 3990, 1265.5
3718, 3993, 1270.0
3720, 3996, 1276.5
3722, 3999, 1284.0
3725, 4002, 1293.5
3727, 4005, 1304.0
3729, 4008, 1316.5
3731, 4011, 1330.0
3734, 4014, 1345.5
3736, 4017, 1362.0
3738, 4019, 1380.0
3740, 4022, 1399.5
3743, 4025, 1420.0
3745, 4028, 1442.5
3747, 4031, 1466.0
3749, 4034, 1491.5
3752, 4037, 1518.0
3754, 4040, 1546.5
3756, 4043, 1576.0
3758, 4045, 1607.0
3760, 4048, 1639.5
3763, 4051, 1673.0
3765, 4054, 1708.5
3767, 4057, 1745.0
3769, 4060, 1783.5
3771, 4063, 1823.0
3773, 4065, 1864.0
3776, 4068, 1906.5
3778, 4071, 1950.0
3780, 4074, 1995.5
3782, 4077, 2042.0
3784, 4080, 2090.5
3786, 4082, 2139.5
3789, 4085, 2190.0
3791, 4088, 2242.5
3793, 4091, 2296.0
3795, 4094, 2351.5
3797, 4096, 2407.5
3799, 4099, 2465.0
3801, 4102, 2524.5
3803, 4105, 2585.0
3806, 4108, 2647.5
3808, 4110, 2710.5
3810, 4113, 2775.0
3812, 4116, 2841.5
3814, 4119, 2909.0
3816, 4121, 2978.0
3818, 4124, 3048.5
3820, 4127, 3120.0
3822, 4130, 3193.5
3824, 4132, 3267.5
3827, 4135, 3343.0
3829, 4138, 3420.5
3831, 4140, 3498.5
3833, 4143, 3578.0
3835, 4146, 3659.5
3837, 4149, 3742.0
3839, 4151, 3826.0
3841, 4154, 3911.5
3843, 4157, 3998.0
3845, 4159, 4086.0
3847, 4162, 4175.5
3858, 4165, 4266.0
3865, 4168, 4358.5
3868, 4171, 4452.0
3870, 4174, 4547.5
3872, 4176, 4643.5
3874, 4179, 4741.0
3877, 4182, 4840.5
3879, 4185, 4941.0
3881, 4188, 5043.5
3883, 4191, 5147.0
3885, 4194, 5252.5
3888, 4197, 5359.0
3890, 4200, 5467.5
3892, 4203, 5577.0
3894, 4205, 5688.0
3896, 4208, 5800.5
3899, 4211, 5914.0
3901, 4214, 6029.5
3903, 4217, 6146.0
3905, 4220, 6264.5
3907, 4223, 6384.0
3909, 4225, 6505.0
3912, 4228, 6627.5
3914, 4231, 6751.0
3916, 4234, 6876.5
3918, 4237, 7003.0
3920, 4240, 7131.5
3922, 4242, 7260.5
3924, 4245, 7391.0
3927, 4248, 7523.5
3929, 4251, 7657.0
3931, 4254, 7792.5
3933, 4256, 7928.5
3935, 4259, 8066.0
3937, 4262, 8205.5
3939, 4265, 8346.0
3941, 4268, 8488.5
3943, 4270, 8631.5
3945, 4273, 8776.0
3947, 4276, 8922.5
3950, 4279, 9070.0
3952, 4281, 9219.0
3954, 4284, 9369.5
3956, 4287, 9521.0
3958, 4290, 9674.5
3960, 4292, 9828.5
3962, 4295, 9984.0
3964, 4298, 10141.5
3966, 4300, 10299.5
3968, 4303, 10459.0
3970, 4306, 10620.5
3972, 4309, 10783.0
3974, 4311, 10947.0
3976, 4314, 11112.5
3978, 4317, 11279.0
3980, 4319, 11447.0
3982, 4322, 11616.5
3984, 4325, 11787.0
3986, 4327, 11959.0
3988, 4330, 12132.5
3990, 4333, 12307.0
3992, 4335, 12483.0
3994, 4338, 12660.5
3996, 4341, 12839.0
3998, 4343, 13019.0
4000, 4346, 13200.5
4002, 4348, 13382.5
4004, 4351, 13566.0
4006, 4354, 13751.5
4008, 4356, 13937.5
4010, 4359, 14125.0
4012, 4362, 14314.5
4014, 4364, 14504.5
4016, 4367, 14696.0
4018, 4369, 14889.0
4020, 4372, 15083.5
4022, 4374, 15278.5
4023, 4377, 15475.0
4025, 4380, 15673.5
4027, 4382, 15872.5
4029, 4385, 16073.0
4031, 4387, 16275.0
4033, 4390, 16478.5
4035, 4392, 16682.5
4037, 4395, 16888.0
4039, 4398, 17095.5
4041, 4400, 17303.5
4043, 4403, 17513.0
4044, 4405, 17724.0
4046, 4408, 17936.5
4048, 4410, 18149.5
4050, 4413, 18364.0
4052, 4415, 18580.0
4054, 4418, 18797.5
4056, 4420, 19015.5
4058, 4423, 19235.0
4059, 4425, 19456.0
4061, 4428, 19678.5
4063, 4430, 19901.5
4065, 4433, 20126.0
4067, 4435, 20352.0
4069, 4438, 20579.5
4070, 4440, 20807.5
4072, 4443, 21037.0
4074, 4445, 21268.0
4076, 4447, 21500.0
4078, 4450, 21733.5
4080, 4452, 21967.5
4081, 4455, 22203.0
4083, 4457, 22440.0
4085, 4460, 22678.5
4087, 4462, 22917.5
4089, 4464, 23157.5
4090, 4467, 23399.0
4092, 4469, 23642.0
4094, 4472, 23886.5
4096, 4474, 24131.5
4098, 4477, 24378.0
4099, 4479, 24626.0
4101, 4481, 24875.0
4103, 4484, 25125.5
4105, 4486, 25376.5
4106, 4488, 25628.5
4108, 4491, 25882.0
4110, 4493, 26137.0


==> evaluation/automotive_benchmark/FI2/Quantitative/positiveRobustnessFI2.txt <==

1000, 0, 1750.0
1370, 10, 1565.0
1661, 27, 1419.5
1870, 50, 1315.0
2012, 77, 1244.0
2103, 107, 1198.5
2157, 139, 1171.5
2188, 171, 1156.0
2207, 203, 1146.5
2219, 235, 1140.5
2230, 265, 1135.0
2241, 295, 1129.5
2252, 324, 1124.0
2265, 352, 1117.5
2278, 379, 1111.0
2293, 404, 1103.5
2310, 429, 1095.0
2328, 453, 1086.0
2347, 477, 1076.5
2368, 499, 1066.0
2390, 521, 1055.0
2411, 542, 1044.5
2432, 562, 1034.0
2454, 582, 1023.0
2476, 602, 1012.0
2498, 620, 1001.0
2519, 639, 990.5
2539, 657, 980.5
2559, 674, 970.5
2579, 691, 960.5
2602, 708, 949.0
2626, 724, 937.0
2651, 739, 924.5
2678, 755, 911.0
2705, 770, 897.5
2735, 785, 882.5
2765, 799, 867.5
2796, 814, 852.0
2829, 828, 835.5
2864, 842, 818.0
2899, 856, 800.5
2934, 870, 783.0
2969, 884, 765.5
2716, 906, 765.0
2593, 922, 765.0
2535, 937, 765.0
2507, 950, 765.0
2496, 963, 765.0
2495, 975, 765.0
2498, 987, 765.0
2504, 999, 765.0
2511, 1011, 765.0
2518, 1022, 765.0
2526, 1034, 765.0
2533, 1045, 765.0
2541, 1056, 765.0
2549, 1067, 765.0
2556, 1078, 765.0
2563, 1089, 765.0
2571, 1100, 765.0
2578, 1110, 765.0
2585, 1121, 765.0
2592, 1131, 765.0
2599, 1142, 765.0
2607, 1152, 765.0
2615, 1162, 765.0
2624, 1172, 765.0
2634, 1182, 765.0
2643, 1192, 765.0
2652, 1201, 765.0
2661, 1211, 765.0
2671, 1220, 765.0
2680, 1230, 765.0
2690, 1239, 765.0
2701, 1249, 765.0
2711, 1258, 765.0
2721, 1267, 765.0
2731, 1276, 765.0
2741, 1285, 765.0
2752, 1294, 765.0
2763, 1303, 765.0
2775, 1312, 765.0
2786, 1321, 765.0
2798, 1330, 765.0
2809, 1339, 765.0
2820, 1348, 765.0
2832, 1357, 765.0
2844, 1365, 765.0
2857, 1374, 765.0
2869, 1383, 765.0
2882, 1392, 765.0
2895, 1400, 765.0
2908, 1409, 765.0
2921, 1417, 765.0
2934, 1426, 765.0
2947, 1435, 765.0
2960, 1443, 765.0
2973, 1452, 763.5
2986, 1460, 757.0
2999, 1469, 750.5
3012, 1477, 744.0
3025, 1486, 737.5
3038, 1494, 731.0
3051, 1503, 724.5
3065, 1511, 717.5
3078, 1519, 711.0
3090, 1528, 705.0
3103, 1536, 698.5
2834, 1549, 698.0
2701, 1559, 698.0
2637, 1568, 698.0
2606, 1576, 698.0
2591, 1583, 698.0
2585, 1591, 698.0
2584, 1598, 698.0
2584, 1605, 698.0
2586, 1612, 698.0
2589, 1619, 698.0
2591, 1626, 698.0
2594, 1633, 698.0
2597, 1640, 698.0
2601, 1647, 698.0
2604, 1654, 698.0
2608, 1661, 698.0
2611, 1667, 698.0
2615, 1674, 698.0
2689, 1681, 698.0
2767, 1689, 698.0
2812, 1698, 698.0
3267, 1700, 616.5
3453, 1709, 523.5
3507, 1720, 496.5
3533, 1732, 483.5
3554, 1744, 473.0
3573, 1755, 463.5
3593, 1767, 453.5
3612, 1779, 444.0
3631, 1791, 434.5
3649, 1803, 425.5
3668, 1815, 416.0
3686, 1826, 407.0
3704, 1838, 398.0
3722, 1850, 389.0
3740, 1862, 380.0
3758, 1873, 371.0
3776, 1885, 362.0
3794, 1896, 353.0
3811, 1908, 344.5
3829, 1919, 335.5
3848, 1931, 326.0
3867, 1942, 316.5
3886, 1954, 307.0
3905, 1965, 297.5
3924, 1977, 288.0
3942, 1988, 279.0
3961, 1999, 269.5
3979, 2010, 260.5
3997, 2022, 251.5
4016, 2033, 242.0
4034, 2044, 233.0
4052, 2055, 224.0
4070, 2066, 215.0
4088, 2077, 206.0
4105, 2088, 197.5
4123, 2099, 188.5
4140, 2110, 180.0
4158, 2121, 171.0
4175, 2132, 162.5
4193, 2143, 153.5
4210, 2154, 145.0
4227, 2165, 136.5
4244, 2175, 128.0
4261, 2186, 119.5
4278, 2197, 111.0
4295, 2207, 102.5
4311, 2218, 94.5
4328, 2229, 86.0
4345, 2239, 77.5
4361, 2250, 69.5
4377, 2260, 61.5
4394, 2271, 53.0
4410, 2281, 45.0
4426, 2292, 37.0
4441, 2302, 29.5
4457, 2312, 21.5
4472, 2323, 14.0
4487, 2333, 6.5
4502, 2343, 0.0
4517, 2353, 0.0
4532, 2363, 0.0
4547, 2373, 0.0
4562, 2383, 0.0
4576, 2393, 0.0
4591, 2403, 0.0
4605, 2413, 0.0
4619, 2423, 0.0
4633, 2433, 0.0
4648, 2443, 0.0
4662, 2452, 0.0
4675, 2462, 0.0
4689, 2472, 0.0
4703, 2481, 0.0
4717, 2491, 0.0
4730, 2500, 0.0
4744, 2510, 0.0
4757, 2519, 0.0
3941, 2542, 0.0
3673, 2554, 0.0
3616, 2562, 0.0
3611, 2570, 0.0
3617, 2578, 0.0
3624, 2585, 0.0
3632, 2593, 0.0
3641, 2601, 0.0
3649, 2608, 0.0
3657, 2616, 0.0
3665, 2623, 0.0
3673, 2631, 0.0
3681, 2639, 0.0
3690, 2646, 0.0
3698, 2654, 0.0
3706, 2661, 0.0
3714, 2669, 0.0
3722, 2676, 0.0
3730, 2684, 0.0
3738, 2691, 0.0
3746, 2698, 0.0
3753, 2706, 0.0
3761, 2713, 0.0
3769, 2721, 0.0
3777, 2728, 0.0
3785, 2735, 0.0
3793, 2743, 0.0
3800, 2750, 0.0
3808, 2758, 0.0
3816, 2765, 0.0
3824, 2772, 0.0
3831, 2780, 0.0
3839, 2787, 0.0
3847, 2794, 0.0
3855, 2801, 0.0
3863, 2809, 0.0
3871, 2816, 0.0
3879, 2823, 0.0
3888, 2830, 0.0
3896, 2837, 0.0
3904, 2845, 0.0
3912, 2852, 0.0
3920, 2859, 0.0
3929, 2866, 0.0
3937, 2873, 0.0
3909, 2880, 0.0
3881, 2886, 0.0
3878, 2891, 0.0
3342, 2902, 0.0
3093, 2909, 0.0
2979, 2914, 0.0
2933, 2918, 0.0
2914, 2922, 0.0
2909, 2925, 0.0
2908, 2929, 0.0
2910, 2932, 0.0
2912, 2936, 0.0
2914, 2939, 0.0
2916, 2943, 0.0
2918, 2946, 0.0
2920, 2950, 0.0
2922, 2953, 0.0
2925, 2957, 0.0
2927, 2960, 0.0
2929, 2964, 0.0
2931, 2967, 0.0
2933, 2971, 0.0
2935, 2974, 0.0
2938, 2978, 0.0
2940, 2981, 0.0
2942, 2984, 0.0
2944, 2988, 0.0
2946, 2991, 0.0
2948, 2995, 0.0
2950, 2998, 0.0
2952, 3002, 0.0
2954, 3005, 0.0
2956, 3008, 0.0
2959, 3012, 0.0
2961, 3015, 0.0
2963, 3019, 0.0
2965, 3022, 0.0
2967, 3025, 0.0
2969, 3029, 0.0
2971, 3032, 0.0
2973, 3036, 0.0
2975, 3039, 0.0
2977, 3042, 0.0
2979, 3046, 0.0
2981, 3049, 0.0
2983, 3053, 0.0
2985, 3056, 0.0
2987, 3059, 0.0
2989, 3063, 0.0
2991, 3066, 0.0
2993, 3069, 0.0
2995, 3073, 0.0
2997, 3076, 0.0
2999, 3079, 0.0
3002, 3083, 0.0
3004, 3086, 0.0
3006, 3089, 0.0
3008, 3093, 0.0
3011, 3096, 0.0
3013, 3099, 0.0
3015, 3102, 0.0
3018, 3106, 0.0
3020, 3109, 0.0
3022, 3112, 0.0
3024, 3116, 0.0
3027, 3119, 0.0
3029, 3122, 0.0
3031, 3125, 0.0
3033, 3129, 0.0
3036, 3132, 0.0
3038, 3135, 0.0
3040, 3138, 0.0
3042, 3142, 0.0
3045, 3145, 0.0
3047, 3148, 0.0
3049, 3151, 0.0
3051, 3154, 0.0
3053, 3158, 0.0
3056, 3161, 0.0
3058, 3164, 0.0
3060, 3167, 0.0
3062, 3170, 0.0
3064, 3174, 0.0
3067, 3177, 0.0
3069, 3180, 0.0
3071, 3183, 0.0
3073, 3186, 0.0
3075, 3190, 0.0
3078, 3193, 0.0
3080, 3196, 0.0
3082, 3199, 0.0
3084, 3202, 0.0
3086, 3205, 0.0
3089, 3208, 0.0
3091, 3212, 0.0
3093, 3215, 0.0
3095, 3218, 0.0
3098, 3221, 0.0
3100, 3224, 0.0
3102, 3227, 0.0
3104, 3230, 0.0
3107, 3233, 0.0
3109, 3237, 0.0
3111, 3240, 0.0
3113, 3243, 0.0
3116, 3246, 0.0
3118, 3249, 0.0
3120, 3252, 0.0
3122, 3255, 0.0
3124, 3258, 0.0
3127, 3261, 0.0
3129, 3264, 0.0
3131, 3267, 0.0
3133, 3270, 0.0
3135, 3274, 0.0
3138, 3277, 0.0
3140, 3280, 0.0
3142, 3283, 0.0
3144, 3286, 0.0
3146, 3289, 0.0
3148, 3292, 0.0
3151, 3295, 0.0
3153, 3298, 0.0
3155, 3301, 0.0
3157, 3304, 0.0
3203, 3307, 0.0
3234, 3311, 0.0
3246, 3315, 0.0
3252, 3319, 0.0
3256, 3323, 0.0
3259, 3327, 0.0
3261, 3332, 0.0
3264, 3336, 0.0
3267, 3340, 0.0
3269, 3344, 0.0
3272, 3348, 0.0
3275, 3352, 0.0
3277, 3356, 0.0
3280, 3360, 0.0
3282, 3364, 0.0
3285, 3369, 0.0
3288, 3373, 0.0
3290, 3377, 0.0
3293, 3381, 0.0
3296, 3385, 0.0
3299, 3389, 0.0
3302, 3393, 0.0
3305, 3397, 0.0
3308, 3401, 0.0
3311, 3405, 0.0
3314, 3409, 0.0
3317, 3413, 0.0
3320, 3417, 0.0
3323, 3421, 0.0
3325, 3425, 0.0
3328, 3429, 0.0
3331, 3433, 0.0
3334, 3437, 0.0
3337, 3441, 0.0
3340, 3445, 0.0
3343, 3449, 0.0
3346, 3453, 0.0
3349, 3457, 0.0
3352, 3461, 0.0
3354, 3465, 0.0
3357, 3469, 0.0
3360, 3473, 0.0
3363, 3477, 0.0
3366, 3481, 0.0
3369, 3485, 0.0
3372, 3489, 0.0
3375, 3493, 0.0
3377, 3497, 0.0
3380, 3501, 0.0
3383, 3505, 0.0
3386, 3509, 0.0
3389, 3513, 0.0
3392, 3517, 0.0
3394, 3521, 0.0
3397, 3525, 0.0
3400, 3529, 0.0
3403, 3533, 0.0
3406, 3537, 0.0
3409, 3540, 0.0
3412, 3544, 0.0
3415, 3548, 0.0
3418, 3552, 0.0
3420, 3556, 0.0
3423, 3560, 0.0
3426, 3564, 0.0
3429, 3568, 0.0
3432, 3572, 0.0
3435, 3575, 0.0
3438, 3579, 0.0
3441, 3583, 0.0
3444, 3587, 0.0
3447, 3591, 0.0
3450, 3595, 0.0
3452, 3599, 0.0
3455, 3602, 0.0
3458, 3606, 0.0
3461, 3610, 0.0
3464, 3614, 0.0
3467, 3618, 0.0
3470, 3622, 0.0
3473, 3625, 0.0
3475, 3629, 0.0
3478, 3633, 0.0
3481, 3637, 0.0
3484, 3641, 0.0
3487, 3645, 0.0
3490, 3648, 0.0
3492, 3652, 0.0
3495, 3656, 0.0
3498, 3660, 0.0
3501, 3664, 0.0
3504, 3667, 0.0
3507, 3671, 0.0
3509, 3675, 0.0
3512, 3679, 0.0
3515, 3682, 0.0
3518, 3686, 0.0
3521, 3690, 0.0
3523, 3694, 0.0
3526, 3697, 0.0
3529, 3701, 0.0
3532, 3705, 0.0
3534, 3709, 0.0
3537, 3712, 0.0
3540, 3716, 0.0
3543, 3720, 0.0
3546, 3724, 0.0
3549, 3727, 0.0
3551, 3731, 0.0
3554, 3735, 0.0
3557, 3739, 0.0
3560, 3742, 0.0
3563, 3746, 0.0
3566, 3750, 0.0
3568, 3753, 0.0
3571, 3757, 0.0
3574, 3761, 0.0
3577, 3764, 0.0
3580, 3768, 0.0
3582, 3772, 0.0
3585, 3775, 0.0
3588, 3779, 0.0
3591, 3783, 0.0
3594, 3786, 0.0
3596, 3790, 0.0
3589, 3794, 0.0
3580, 3797, 0.0
3580, 3800, 0.0
3581, 3804, 0.0
3584, 3807, 0.0
3586, 3810, 0.0
3588, 3813, 0.0
3591, 3817, 0.0
3593, 3820, 0.0
3596, 3823, 0.0
3598, 3826, 0.0
3600, 3829, 0.0
3603, 3833, 0.0
3605, 3836, 0.0
3607, 3839, 0.0
3610, 3842, 0.0
3612, 3845, 0.0
3614, 3849, 0.0
3616, 3852, 0.0
3619, 3855, 0.0
3621, 3858, 0.0
3623, 3861, 0.0
3625, 3865, 0.0
3628, 3868, 0.0
3630, 3871, 0.0
3632, 3874, 0.0
3634, 3877, 0.0
3637, 3880, 0.0
3639, 3883, 0.0
3641, 3887, 0.0
3643, 3890, 0.0
3646, 3893, 0.0
3648, 3896, 0.0
3650, 3899, 0.0
3652, 3902, 0.0
3654, 3905, 0.0
3657, 3908, 0.0
3659, 3911, 0.0
3661, 3914, 0.0
3663, 3918, 0.0
3665, 3921, 0.0
3667, 3924, 0.0
3670, 3927, 0.0
3672, 3930, 0.0
3674, 3933, 0.0
3676, 3936, 0.0
3678, 3939, 0.0
3680, 3942, 0.0
3683, 3945, 0.0
3685, 3948, 0.0
3687, 3951, 0.0
3689, 3954, 0.0
3691, 3957, 0.0
3693, 3960, 0.0
3695, 3963, 0.0
3697, 3966, 0.0
3700, 3969, 0.0
3702, 3972, 0.0
3704, 3975, 0.0
3706, 3978, 0.0
3709, 3981, 0.0
3711, 3984, 0.0
3713, 3987, 0.0
3716, 3990, 0.0
3718, 3993, 0.0
3720, 3996, 0.0
3722, 3999, 0.0
3725, 4002, 0.0
3727, 4005, 0.0
3729, 4008, 0.0
3731, 4011, 0.0
3734, 4014, 0.0
3736, 4017, 0.0
3738, 4019, 0.0
3740, 4022, 0.0
3743, 4025, 0.0
3745, 4028, 0.0
3747, 4031, 0.0
3749, 4034, 0.0
3752, 4037, 0.0
3754, 4040, 0.0
3756, 4043, 0.0
3758, 4045, 0.0
3760, 4048, 0.0
3763, 4051, 0.0
3765, 4054, 0.0
3767, 4057, 0.0
3769, 4060, 0.0
3771, 4063, 0.0
3773, 4065, 0.0
3776, 4068, 0.0
3778, 4071, 0.0
3780, 4074, 0.0
3782, 4077, 0.0
3784, 4080, 0.0
3786, 4082, 0.0
3789, 4085, 0.0
3791, 4088, 0.0
3793, 4091, 0.0
3795, 4094, 0.0
3797, 4096, 0.0
3799, 4099, 0.0
3801, 4102, 0.0
3803, 4105, 0.0
3806, 4108, 0.0
3808, 4110, 0.0
3810, 4113, 0.0
3812, 4116, 0.0
3814, 4119, 0.0
3816, 4121, 0.0
3818, 4124, 0.0
3820, 4127, 0.0
3822, 4130, 0.0
3824, 4132, 0.0
3827, 4135, 0.0
3829, 4138, 0.0
3831, 4140, 0.0
3833, 4143, 0.0
3835, 4146, 0.0
3837, 4149, 0.0
3839, 4151, 0.0
3841, 4154, 0.0
3843, 4157, 0.0
3845, 4159, 0.0
3847, 4162, 0.0
3858, 4165, 0.0
3865, 4168, 0.0
3868, 4171, 0.0
3870, 4174, 0.0
3872, 4176, 0.0
3874, 4179, 0.0
3877, 4182, 0.0
3879, 4185, 0.0
3881, 4188, 0.0
3883, 4191, 0.0
3885, 4194, 0.0
3888, 4197, 0.0
3890, 4200, 0.0
3892, 4203, 0.0
3894, 4205, 0.0
3896, 4208, 0.0
3899, 4211, 0.0
3901, 4214, 0.0
3903, 4217, 0.0
3905, 4220, 0.0
3907, 4223, 0.0
3909, 4225, 0.0
3912, 4228, 0.0
3914, 4231, 0.0
3916, 4234, 0.0
3918, 4237, 0.0
3920, 4240, 0.0
3922, 4242, 0.0
3924, 4245, 0.0
3927, 4248, 0.0
3929, 4251, 0.0
3931, 4254, 0.0
3933, 4256, 0.0
3935, 4259, 0.0
3937, 4262, 0.0
3939, 4265, 0.0
3941, 4268, 0.0
3943, 4270, 0.0
3945, 4273, 0.0
3947, 4276, 0.0
3950, 4279, 0.0
3952, 4281, 0.0
3954, 4284, 0.0
3956, 4287, 0.0
3958, 4290, 0.0
3960, 4292, 0.0
3962, 4295, 0.0
3964, 4298, 0.0
3966, 4300, 0.0
3968, 4303, 0.0
3970, 4306, 0.0
3972, 4309, 0.0
3974, 4311, 0.0
3976, 4314, 0.0
3978, 4317, 0.0
3980, 4319, 0.0
3982, 4322, 0.0
3984, 4325, 0.0
3986, 4327, 0.0
3988, 4330, 0.0
3990, 4333, 0.0
3992, 4335, 0.0
3994, 4338, 0.0
3996, 4341, 0.0
3998, 4343, 0.0
4000, 4346, 0.0
4002, 4348, 0.0
4004, 4351, 0.0
4006, 4354, 0.0
4008, 4356, 0.0
4010, 4359, 0.0
4012, 4362, 0.0
4014, 4364, 0.0
4016, 4367, 0.0
4018, 4369, 0.0
4020, 4372, 0.0
4022, 4374, 0.0
4023, 4377, 0.0
4025, 4380, 0.0
4027, 4382, 0.0
4029, 4385, 0.0
4031, 4387, 0.0
4033, 4390, 0.0
4035, 4392, 0.0
4037, 4395, 0.0
4039, 4398, 0.0
4041, 4400, 0.0
4043, 4403, 0.0
4044, 4405, 0.0
4046, 4408, 0.0
4048, 4410, 0.0
4050, 4413, 0.0
4052, 4415, 0.0
4054, 4418, 0.0
4056, 4420, 0.0
4058, 4423, 0.0
4059, 4425, 0.0
4061, 4428, 0.0
4063, 4430, 0.0
4065, 4433, 0.0
4067, 4435, 0.0
4069, 4438, 0.0
4070, 4440, 0.0
4072, 4443, 0.0
4074, 4445, 0.0
4076, 4447, 0.0
4078, 4450, 0.0
4080, 4452, 0.0
4081, 4455, 0.0
4083, 4457, 0.0
4085, 4460, 0.0
4087, 4462, 0.0
4089, 4464, 0.0
4090, 4467, 0.0
4092, 4469, 0.0
4094, 4472, 0.0
4096, 4474, 0.0
4098, 4477, 0.0
4099, 4479, 0.0
4101, 4481, 0.0
4103, 4484, 0.0
4105, 4486, 0.0
4106, 4488, 0.0
4108, 4491, 0.0
4110, 4493, 0.0

